Fermat Principle and weak deflection angle from Lindstedt-Poincare method

The Fermat principle is advocated to be a convenient tool to analyze the light propagation in a curved space time. It is shown that in the weak deflection regime the light ray trajectories can be systematically described by applying the Lindstedt--Poincar\'e method of solving perturbatively the nonlinear oscillation equations. The expansion in terms of inverse invariant impact parameter for Schwarzschild, Reissner--Nordstr\"om and Kerr (equatorial motion) metrics is described. The corresponding deflection angles are computed to the third order. Only algebraic operations are involved in the derivation; no integrations or Fourier expansion of elliptic functions are necessary. It is argued, that contrary to the naive perturbative expansion, the Lindstedt--Poincar\'e approach correctly represents the main properties of light propagation in asymptotic regime. At each step it preserves the periodicity of the relevant nonlinear oscillations of the inverse radial coordinate which allows to group the trajectories with the same invariant impact parameter into disjoint sets of ones generated by particular oscillations. Moreover, it allows for partial summation of perturbative expansion leading to the uniformly bounded approximations.

==> kat_od_mb.csv <==
col1,app_our,app_their,exact
0.0001,0.0004001178308911763,0.00040011785239117627,0.00040011785230475994
0.0011,0.004414283149498997,0.004414311765998997,0.004414312016194355
0.0021,0.008452150113008742,0.008452349224508741,0.008452352561941545
0.0031,0.012513845721420409,0.01251448622792041,0.012514502143919692
0.0041,0.016599496974734,0.016600978776234,0.016601027684591596
0.0051,0.020709230872949517,0.020712082869449516,0.02071220046681077
0.0061,0.024843174416066954,0.024848054507566955,0.024848296228419997
0.0071,0.029001454604086315,0.029009149690586315,0.029009595259439358
0.0081,0.0331841984370076,0.0331956244185076,0.03319638250200008
0.0091,0.037391532914830806,0.03740773469133081,0.03740894765285363
0.0101,0.041623585037555935,0.04164573650905594,0.041647585268835385
0.0111,0.04588048180518299,0.04590988587168299,0.04591259487519039
0.0121,0.05016235021771197,0.05020043877921197,0.05020428107700958
0.0131,0.05446931727514288,0.05451765123164288,0.05452295367363513
0.0141,0.0588015099774757,0.0588617792289757,0.0588689277764769
0.0151,0.06315905532471044,0.06323307877121045,0.06324252393000185
0.0161,0.06754208031684712,0.06763180585834712,0.06764406823632996
0.0171,0.07195071195388572,0.07205821649038571,0.0720738924832558
0.0181,0.07638507723582626,0.07651256666732625,0.0765323342760853
0.0191,0.08084530316266866,0.08099511238916866,0.08101973717322153
0.0201,0.08533151673441304,0.08550610965591304,0.08553645082574057
0.0211,0.08984384495105933,0.09004581446755934,0.09008283112105797
0.0221,0.09438241481260753,0.09461448282410753,0.09465924033082596
0.0231,0.09894735331905767,0.09921237072555768,0.0992660472632414
0.0241,0.10353878747040975,0.10383973417190975,0.1039036274198808
0.0251,0.10815684426666373,0.10849682916316374,0.10857236315726038
0.0261,0.11280165070781964,0.11318391169931964,0.11327264385328739
0.0271,0.11747333379387746,0.11790123778037746,0.11800486607873717
0.0281,0.12217202052483722,0.12264906340633722,0.1227694337740286
0.0291,0.1268978379006989,0.1274276445771989,0.12756675843139087
0.0301,0.1316509129214625,0.1322372372929625,0.1323972592826963
0.0311,0.136431372587128,0.13707809755362801,0.13726136349314322
0.0321,0.1412393438976955,0.1419504813591955,0.1421595063609793
0.0331,0.14607495385316488,0.14685464470966486,0.1470921315235909
0.0341,0.15093832945353616,0.15179084360503617,0.15205969117005447
0.0351,0.15582959769880939,0.1567593340453094,0.157062646260532
0.0361,0.16074888558898454,0.16176037203048452,0.16210146675268655
0.0371,0.16569632012406157,0.16679421356056157,0.16717663183543996
0.0381,0.17067202830404055,0.17186111463554055,0.17228863017033103
0.0391,0.17567613712892147,0.17696133125542146,0.1774379601407774
0.0401,0.1807087735987043,0.18209511942020432,0.18262513010956827
0.0411,0.18577006471338908,0.18726273512988909,0.18785065868488227
0.0421,0.19086013747297575,0.19246443438447577,0.19311507499522262
0.0431,0.19597911887746436,0.19770047318396436,0.19841891897357922
0.0441,0.20112713592685488,0.20297110752835487,0.20376274165120334
0.0451,0.20630431562114732,0.20827659341764732,0.20914710546142334
0.0461,0.21151078496034173,0.21361718685184172,0.21457258455385508
0.0471,0.21674667094443803,0.21899314383093801,0.22003976511948942
0.0481,0.22201210057343623,0.22440472035493622,0.2255492457270729
0.0491,0.22730720084733638,0.22985217242383638,0.23110163767128666
0.0501,0.23263209876613844,0.23533575603763845,0.23669756533318997
0.0511,0.23798692132984245,0.24085572719634246,0.2423376665534711
0.0521,0.24337179553844837,0.24641234189994837,0.2480225930190536
0.0531,0.2487868483919562,0.2520058561484562,0.2537530106636239
0.0541,0.25423220689036596,0.2576365259418659,0.25952960008268144
0.0551,0.25970799803367767,0.2633046072801777,0.2653530569637832
0.0561,0.26521434882189127,0.26901035616339125,0.2712240925325906
0.0571,0.27075138625500683,0.2747540285915068,0.27714343401547303
0.0581,0.27631923733302427,0.2805358805645243,0.2831118251193967
0.0591,0.28191802905594365,0.28635616808244363,0.28913002652984376
0.0601,0.2875478884237649,0.2922151471452649,0.29519881642764156
0.0611,0.29320894243648815,0.2981130737529882,0.30131899102550097
0.0621,0.2989013180941133,0.3040502039056133,0.3074913651252329
0.0631,0.3046251423966404,0.3100267936031404,0.31371677269654663
0.0641,0.31038054234406937,0.31604309884556936,0.31999606747848963
0.0651,0.31616764493640037,0.32209937563290036,0.32633012360456437
0.0661,0.32198657717363316,0.32819587996513316,0.33271983625266266
0.0671,0.3278374660557679,0.33433286784226796,0.33916612232098853
0.0681,0.33372043858280465,0.34051059526430466,0.34566992113126727
0.0691,0.33963562175474327,0.3467293182312433,0.3522321951605085
0.0701,0.3455831425715838,0.35298929274308377,0.3588539308027774
0.0711,0.3515631280333263,0.3592907747998263,0.365536139162423
0.0721,0.35757570513997067,0.36563402040147064,0.372279856880366
0.0731,0.36362100089151694,0.37201928554801694,0.37908614699507126
0.0741,0.36969914228796513,0.37844682623946513,0.3859560998399951
0.0751,0.3758102563293153,0.38491689847581534,0.39289083397936375
0.0761,0.3819544700155674,0.3914297582570674,0.3998914971842442
0.0771,0.3881319103467214,0.39798566158322135,0.40695926745103694
0.0781,0.39434270432277735,0.4045848644542773,0.414095354064588
0.0791,0.4005869789437352,0.4112276228702352,0.42130099870829385
0.0801,0.406864861209595,0.417914192831095,0.42857747662371537
0.0811,0.4131764781203566,0.4246448303368566,0.43592609782234204
0.0821,0.4195219566760203,0.4314197913875203,0.44334820835239297
0.0831,0.42590142387658586,0.43823933198308584,0.4508451916236216
0.0841,0.4323150067220533,0.44510370812355327,0.4584184697933469
0.0851,0.43876283221242274,0.4520131758089227,0.46606950521718726
0.0861,0.44524502734769406,0.45896799103919406,0.47379980196804183
0.0871,0.4517617191278673,0.46596840981436727,0.4816109074273167
0.0881,0.4583130345529423,0.4730146881344423,0.48950441395245736
0.0891,0.46489910062291945,0.4801070819994194,0.4974819606252914
0.0901,0.4715200443377985,0.48724584740929844,0.5055452350858332
0.0911,0.4781759926975794,0.49443124036407937,0.5136959754566957
0.0921,0.48486707270226226,0.5016635168637622,0.521935972363452
0.0931,0.49159341135184703,0.508942932908347,0.5302670710567647
0.0941,0.49835513564633377,0.5162697444978338,0.5386911736425
0.0951,0.5051523725857223,0.5236442076322224,0.5472102414264408
0.0961,0.5119852491700129,0.5310665783115129,0.5558262973807593
0.0971,0.5188538923992054,0.5385371125357054,0.5645414287398727
0.0981,0.5257584292732999,0.5460560663047999,0.5733577897339477
0.0991,0.5326989867922961,0.5536236956187961,0.5822776044688189
0.1001,0.5396756919561944,0.5612402564776944,0.5913031699618756
0.1011,0.5466886717649946,0.5689060048814946,0.6004368593441378
0.1021,0.5537380532186967,0.5766211968301966,0.60968112523951
0.1031,0.5608239633173007,0.5843860883238007,0.6190385033331167
0.1041,0.5679465290608067,0.5922009353623067,0.6285116161415565
0.1051,0.5751058774492144,0.6000659939457144,0.6381031769988477
0.1061,0.5823021354825242,0.6079815200740242,0.647815994273091
0.1071,0.5895354301607358,0.6159477697472359,0.6576529758300182
0.1081,0.5968058884838495,0.6239649989653495,0.667617133760932
0.1091,0.6041136374518651,0.6320334637283651,0.6777115893940389
0.1101,0.6114588040647826,0.6401534200362825,0.6879395786097597
0.1111,0.6188415153226019,0.6483251238891019,0.6983044574824087
0.1121,0.6262618982253233,0.6565488312868233,0.7088097082725211
0.1131,0.6337200797729465,0.6648247982294466,0.7194589457962883
0.1141,0.6412161869654718,0.6731532807169718,0.7302559242008839
0.1151,0.6487503468028989,0.6815345347493988,0.7412045441770725
0.1161,0.6563226862852278,0.6899688163267278,0.752308860643391
0.1171,0.6639333324124588,0.6984563814489588,0.7635730909392762
0.1181,0.6715824121845917,0.7069974861160917,0.7750016235681421
0.1191,0.6792700526016264,0.7155923863281264,0.7865990275351602
0.1201,0.686996380663563,0.724241338085063,0.7983700623289676
0.1211,0.6947615233704016,0.7329445973869017,0.8103196886011883
0.1221,0.7025656077221423,0.7417024202336423,0.822453079603104
0.1231,0.7104087607187848,0.7505150626252848,0.8347756334446634
0.1241,0.7182911093603291,0.7593827805618292,0.8472929862478105
0.1251,0.7262127806467754,0.7683058300432755,0.8600110262733667
0.1261,0.7341739015781237,0.7772844670696236,0.8729359091091942
0.1271,0.7421745991543739,0.7863189476408738,0.8860740740166246
0.1281,0.7502150003755259,0.7954095277570259,0.8994322615426045
0.1291,0.7582952322415799,0.8045564634180798,0.9130175325169425
0.1301,0.7664154217525359,0.8137600106240359,0.9268372885671781
0.1311,0.7745756959083937,0.8230204253748937,0.9408992942988279
0.1321,0.7827761817091536,0.8323379636706536,0.9552117013056556
0.1331,0.7910170061548153,0.8417128815113153,0.9697830741939875
0.1341,0.799298296245379,0.851145434896879,0.9846224188269384
0.1351,0.8076201789808446,0.8606358798273446,0.9997392130195673
0.1361,0.815982781361212,0.8701844723027121,1.015143439944242
0.1371,0.8243862303864814,0.8797914683229814,1.030845624538257
0.1381,0.8328306530566527,0.8894571238881527,1.046856873242998
0.1391,0.8413161763717261,0.8991816949982261,1.0631889174468947
0.1401,0.8498429273317012,0.9089654376532013,1.07985416105371
0.1411,0.8584110329365784,0.9188086078530784,1.096865732654945
0.1421,0.8670206201863574,0.9287114615978574,1.1142375428508808
0.1431,0.8756718160810383,0.9386742548875383,1.1319843473417475
0.1441,0.8843647476206212,0.9486972437221213,1.1501218164994125
0.1451,0.8930995418051058,0.9587806841016057,1.1686666122343619
0.1461,0.9018763256344924,0.9689248320259924,1.1876364730945523
0.1471,0.9106952261087812,0.9791299434952812,1.2070503086761581
0.1481,0.9195563702279718,0.9893962745094718,1.2269283045948578
0.1491,0.9284598849920642,0.9997240810685643,1.2472920394663989
0.1501,0.9374058974010586,1.0101136191725586,1.2681646155818544
0.1511,0.946394534454955,1.020565144821455,1.2895708052458446
0.1521,0.9554259231537532,1.0310789140152532,1.3115372150835949
0.1531,0.9645001904974534,1.0416551827539533,1.334092471028697
0.1541,0.9736174634860556,1.0522942070375556,1.3572674271929026
0.1551,0.9827778691195597,1.0629962428660598,1.3810954024123863
0.1561,0.9919815343979655,1.0737615462394654,1.405612448987175
0.1571,1.0012285863212735,1.0845903731577735,1.430857659013827
0.1581,1.0105191518894832,1.0954829796209833,1.4568735147981773
0.1591,1.019853358102595,1.106439621629095,1.483706291178934
0.1601,1.0292313319606086,1.1174605551821086,1.5114065192644146
0.1611,1.0386532004635243,1.1285460362800241,1.5400295231774015
0.1621,1.0481190906113418,1.1396963209228417,1.5696360440382753
0.1631,1.0576291294040612,1.150911665110561,1.600292968760571
0.1641,1.0671834438416825,1.1621923248431827,1.6320741855046448
0.1651,1.0767821609242059,1.1735385561207057,1.6650615931366088
0.1661,1.086425407651631,1.184950614943131,1.6993462991830564
0.1671,1.0961133110239583,1.1964287573104582,1.7350300501299643
0.1681,1.1058459980411872,1.2079732392226872,1.772226950290496
0.1691,1.115623595703318,1.2195843166798181,1.8110655420020878
0.1701,1.125446231010351,1.231262245681851,1.8516913422494659
0.1711,1.135314030962286,1.243007282228786,1.8942699613420686
0.1721,1.1452271225591224,1.2548196823206226,1.9389909715458566
0.1731,1.1551856328008612,1.2666997019573611,1.9860727529173126
0.1741,1.1651896886875017,1.278647597139002,2.03576862818299
0.1751,1.1752394172190441,1.2906636238655442,2.088374721116816
0.1761,1.1853349453954884,1.3027480381369883,2.1442401538498483
0.1771,1.1954764002168348,1.314901095953335,2.2037804711536673
0.1781,1.2056639086830832,1.3271230533145832,2.267495599689255
0.1791,1.2158975977942335,1.3394141662207333,2.3359943136199215
0.1801,1.2261775945502853,1.3517746906717854,2.410028256091884
0.1811,1.2365040259512396,1.3642048826677395,2.490540375379841
0.1821,1.2468770189970955,1.3767049982085955,2.578735784876579
0.1831,1.2572967006878533,1.3892752932943533,2.6761887809284994
0.1841,1.2677631980235133,1.4019160239250132,2.7850106901849676


==> trajectories_data.csv <==
x01,Column2,Column3,Column1_001,Column2_001,Column3_001,Column1_02,Column2_02,Column3_02,Column1_135,Column2_135,Column3_135,Column1_05,Column2_05,Column3_05,phi,,Reissner_mb0_qm1,Reissner_mb0_qm2,Reissner_mb1_qm0,Reissner_mb1_qm1,Reissner_mb1_qm2,Reissner_mb2_qm0,Reissner_mb2_qm1,Reissner_mb2_qm2,,,Reissner_mb0.1_qm0.25_estim,Reissner_mb0.1_qm0.25_exact,Reissner_mb0.1_qm0.5_estim,Reissner_mb0.1_qm0.5_exact,Reissner_mb0.01_qm0.5_estim,Reissner_mb0.01_qm0.5_exact,Reissner_mb0.1_qm0.75_estim,Reissner_mb0.1_qm0.75_exact,Reissner_mb0.05_qm0.5_estim,Reissner_mb0.05_qm0.5_exact,,Reissner_mb0.135_qm0.5_estim,Reissner_mb0.135_qm0.5_exact,,iks1,igrek1,iks2,igrek2,iks3,igrek3,iks4,igrek4,iks5,igrek5,iks6,igrek6,iks7,igrek7,iks8,igrek8,iks9,igrek9,iks10,igrek10,iks11,igrek11,iks12,igrek12,iks13,igrek13,iks14,igrek14,iks15,igrek15,iks16,igrek16
-2.001,-0.0134591730607898,-0.0157332188644954,-2.05,-0.00442577445570444,-0.00442589592128812,-2.01,-0.00772441310373337,-0.00772617472786643,-2.001,0.00929481666891582,-0.00236149320390514,-2.001,-0.0153487677944263,-0.0154362961654594,0.0001,,0.11314432398108133,0.11288667394962838,0.020421006422218047,0.020420166158670622,0.02041876571212089,0.0010010024765638374,0.0010010023822513484,0.0010010022250638506,,,0.113299268814878,0.113710794105232,0.11314432362582,0.113503523200443,0.0101024476133687,0.0101024500466137,0.11288667358726,0.113164250446155,0.0528430745468452,0.0528517975628266,,0.161728916264468,0.163824816406267,,8.85103331441923,0.000885103334392268,3.49733064538938,-39.7710284981378,5.09268383289403,-48.544260300016,8.45906075639115,-37.5912682792386,11.0226309625633,-45.4050552851026,12.9414314418737,-34.9135470884411,16.2791012138627,-41.7501144230886,16.9100659669439,-31.8103461769073,20.8450015913702,-37.6703486460534,20.3385826452141,-28.3552000015169,24.7103558026812,-33.2549592577244,23.2086544501227,-24.6219932221168,27.8725168037644,-28.5910844347437,34.6600454253606,-34.3777366202899,30.3362366442028,-23.7633315948446,37.2665889727287,-28.1940180561956
-1.991,-0.012467835698125,-0.0147462066103178,-2.04,-0.0043359754598776,-0.00433609763182025,-2,-0.00753978986344958,-0.00754156063658293,-1.991,0.0106411997983528,-0.00101379862918671,-1.991,-0.0148728754188501,-0.0149607637833988,0.0101,,0.11314428259972056,0.11288663196699988,0.020421006029378963,0.020420165765811658,0.020418765319228812,0.0010010024765129387,0.0010010023822004503,0.001001002225012952,,,0.11329564773837,0.113706963804226,0.113140658562443,0.113499668350533,0.0101019480008468,0.0101019504144611,0.112882935432698,0.113160355274276,0.0528408149876275,0.0528495257466215,,0.161725140084904,0.163820455525027,,8.83868206377364,0.88771904164553,5.34852292761526,-28.1579404057013,6.66968608777748,-32.1545211174374,8.82986899818538,-26.5258672447244,10.5841286982935,-30.0974071436462,11.9914241969741,-24.5123484861757,14.0994728147199,-27.6344907500627,14.7975903217366,-22.1677206414136,17.1826316172527,-24.8262944781334,17.2195143682523,-19.5450086669089,19.8080562018842,-21.7351691161606,19.2352485310262,-16.699122191767,21.9577946258465,-18.424477481982,25.5099786044429,-20.6842217194886,23.6214596001067,-14.9577725601616,27.2401542648831,-16.6142364362556
-1.981,-0.0114752048801977,-0.0137576225666452,-2.03,-0.00424573722965035,-0.00424586009539097,-1.99,-0.00735439559465398,-0.00735617531789021,-1.981,0.011986552876956,0.000334116078536914,-1.981,-0.0143954293977468,-0.0144836669984317,0.0201,,0.11314416007840587,0.11288650766547156,0.020421004866267186,0.020420164602641015,0.020418764155960143,0.0010010024763622396,0.0010010023820497505,0.0010010022248622527,,,0.113284926222941,0.113695623232263,0.113129806858674,0.113488255101387,0.0101004688026815,0.0101004711582129,0.112871867401048,0.113148822651907,0.0528341250514469,0.0528427995444316,,0.161713958500991,0.16380754392118,,8.80145109993419,1.78505879504172,6.39037817572438,-21.5948301160565,7.47262703144437,-23.7753079289145,9.03846212275114,-20.1669805608049,10.3513643748206,-22.0933417840202,11.432065194653,-18.4398827322451,12.93176456428,-20.0963238955108,13.5406155619681,-16.4530769245392,15.1836128012865,-17.8298138462318,15.3390851041924,-14.2488564170888,17.0828899109029,-15.3417942650085,16.8081998044172,-11.8715491156183,18.6119213861702,-12.6818994401183,20.8298177189128,-13.6860427803657,19.759434726747,-9.90063890753584,21.9951941619926,-10.5620136461253
-1.971,-0.010481386998934,-0.0127675737128775,-2.02,-0.00415506902108007,-0.00415519256785753,-1.98,-0.00716824966497395,-0.00717003813681164,-1.971,0.0133307505028657,0.00168211523559539,-1.971,-0.0139164816673481,-0.014005057678005,0.0301,,0.11314395641704568,0.11288630104498251,0.02042100293288274,0.020420162669158734,0.02041876222231491,0.0010010024761117394,0.0010010023817992506,0.0010010022246117526,,,0.113267103411144,0.113676772755248,0.113111767797472,0.113469283839193,0.0100980101577389,0.0100980124168511,0.112853469010862,0.113129652999175,0.0528230051283711,0.0528316194184243,,0.16169536815597,0.163786081668812,,8.73863417796274,2.70413383540436,7.0653257430206,-17.3007899228494,7.96305032494836,-18.5992527903542,9.16945459796985,-15.9651187599878,10.2000300393349,-17.0876359863552,11.0518356093819,-14.3889853532818,12.1867882939715,-15.3261542954166,12.6869836935861,-12.6060201792996,13.8978931933919,-13.3523867522331,14.0541649495221,-10.6523109796199,15.3131351259438,-11.2062010980762,15.1376048449865,-8.56576867329446,16.4176977886395,-8.92907176847023,17.9345616300309,-9.36678675063623,17.2022440064641,-6.56338942082293,18.7106816319521,-6.78077236610203
-1.961,-0.00948648798126864,-0.0117761666373401,-2.01,-0.00406398012940798,-0.00406410434426562,-1.97,-0.00698137149981135,-0.00698316851622423,-1.961,0.0146736684664678,0.00303006412181428,-1.961,-0.0134360841898304,-0.0135249877192009,0.040100000000000004,,0.11314367161548793,0.11288601210543173,0.020421000229225713,0.02042015996536488,0.020418759518293177,0.0010010024757614387,0.0010010023814489494,0.0010010022242614518,,,0.113242177879954,0.113650412981559,0.113086540188998,0.113442755206039,0.0100945722968375,0.0100945744213871,0.112827739463556,0.113102847014574,0.052807455866946,0.0528159861368608,,0.161669363475812,0.163756068891278,,8.64895834920316,3.65774048181738,7.54104804026316,-14.216281198776,8.29418199658646,-15.0204269798389,9.25494877233907,-12.9270884934684,10.0864328167148,-13.5994376902559,10.7657253287483,-11.441668818509,11.6552886323085,-11.9770313432341,12.0522785114126,-9.79008739521978,12.9797504977803,-10.1860629359037,13.0977366962535,-8.00450274941532,14.0433917435158,-8.26136694598205,13.8896410032657,-6.11859717163804,14.834517520482,-6.23914968949404,15.9266153302017,-6.38547913075036,15.3462464948132,-4.15637257265435,16.4156404193472,-4.15105089386215
-1.951,-0.00849061327582398,-0.0107835075229856,-2,-0.00397247988803737,-0.00397260475782714,-1.96,-0.00679378058006971,-0.0067955859345831,-1.951,0.0160151837589274,0.00437782899532909,-1.951,-0.0129542889463993,-0.0130435090418177,0.050100000000000006,,0.11314330567351984,0.11288564084667775,0.02042099675529618,0.020420156491259545,0.02041875604389505,0.0010010024753113367,0.0010010023809988477,0.00100100222381135,,,0.113210147644154,0.113616544762284,0.113054122373679,0.113408670100138,0.0100901555427314,0.0100901574948445,0.112794677645954,0.113068405675171,0.0527874781744278,0.052795900774131,,0.161635936677791,0.163717505761503,,8.53042069042351,4.6612977525229,7.89464113416379,-11.8494463141905,8.53100193516793,-12.3494271480511,9.30932651266728,-10.5854898605499,9.99071614230295,-10.9822827012879,10.5324817840959,-9.16021414209908,11.2436567964999,-9.4514244258269,11.5467271312056,-7.60136344522042,12.272649242103,-7.78666597164479,12.3385500291698,-5.93841888458821,13.064644608086,-6.01946359217091,12.8984603400526,-4.2020769369787,13.6108549596454,-4.18236506437352,14.4200563604709,-4.16699383761577,13.9068170051357,-2.30845076690499,14.6856079671611,-2.18466997970022
-1.941,-0.00749386783989361,-0.00978970213337818,-1.99,-0.00388057766750846,-0.00388070317889562,-1.95,-0.00660549643988015,-0.00660730992364788,-1.941,0.0173551745802099,0.00572527710688868,-1.941,-0.0124711479304409,-0.0125606735815037,0.0601,,0.11314285859086805,0.112885187268539,0.02042099251109428,0.020420152246842863,0.020418751799120647,0.0010010024747614341,0.0010010023804489449,0.0010010022232614473,,,0.113171010161057,0.113575169191541,0.113014512226503,0.113367029676134,0.0100847603100866,0.0100847620522344,0.112754282133838,0.11302633023689,0.0527630732171059,0.0527713647108016,,0.161595077782462,0.163670392502401,,8.38001552045692,5.7343073786502,8.16616988523586,-9.94061828820755,8.70537804356255,-10.2409644146745,9.339630210714,-8.69127967327135,9.9021602636442,-8.90882841346498,10.3293127225822,-7.30930211988875,10.9033270542459,-7.44356106369223,11.1210308903403,-5.82082211304874,11.6949947906005,-5.87288074317155,11.7042062843449,-4.25338191512281,12.2670854343524,-4.22582440317591,12.0719919063908,-2.63544445299341,12.6134329269797,-2.53223951743726,13.2210770512534,-2.42371679820098,12.7318234004441,-0.822270442778452,13.3051462881945,-0.634865317553827
-1.931,-0.00649635612672364,-0.00879485579896097,-1.98,-0.00378828287447161,-0.00378840901393965,-1.94,-0.00641653866432843,-0.00641836006621137,-1.931,0.0186935203466115,0.00707227671364771,-1.931,-0.011986713140716,-0.0120765332829446,0.07010000000000001,,0.11314233036719862,0.11288465137079351,0.02042098749662015,0.02042014723211497,0.020418746783970123,0.0010010024741117303,0.001001002379799241,0.0010010022226117435,,,0.113124762336563,0.113526287606895,0.112967707162512,0.113317835345504,0.0100783871054504,0.0100783886005245,0.112706551196497,0.112976622234877,0.0527342424207184,0.0527423796336776,,0.161546774629018,0.163614729387427,,8.19329056622768,6.90251416150005,8.37825881343752,-8.33959275753678,8.83446901769556,-8.50280893507819,9.34942233680598,-7.099448760725,9.81417833107741,-7.19544024082913,10.14232838113,-5.75103864413928,10.6062801248487,-5.78063599094933,10.7455848072775,-4.31932348768663,11.1997630204181,-4.2845861052219,11.1512129604016,-2.83036587549933,11.5871814256405,-2.73449723150557,11.3547395745351,-1.31087302480466,11.7647322357135,-1.15811816835129,12.2213317948893,-0.995899835213049,11.7322696511151,0.416737575965706,12.1529567630217,0.636428296109431
-1.921,-0.00549818207309896,-0.00779907340361026,-1.97,-0.00369560495065843,-0.00369573170451437,-1.93,-0.00622692688718871,-0.00622875599383087,-1.921,0.0200301016977867,0.00841869709244925,-1.921,-0.0115010365746169,-0.0115911400931058,0.0801,,0.11314172100211706,0.11288403315317917,0.02042098171187397,0.02042014144707605,0.020418740998443645,0.001001002473362226,0.001001002379049737,0.001001002221862239,,,0.113071400532551,0.113469901589866,0.112913704143514,0.113261088777041,0.0100710365272133,0.0100710377386006,0.112651482802284,0.112919283483956,0.0527009874709568,0.0527089475358781,,0.161491012894008,0.163550516741234,,7.96361822006213,8.20128917118705,8.54444636102816,-6.95327432667116,8.92809194372183,-7.01928224522509,9.34044793350863,-5.71968742712842,9.7222835825263,-5.73099916251064,9.96236708393154,-4.3991428430658,10.334968802957,-4.35752163914237,10.4013056751104,-3.01569903035187,10.7576882502507,-2.92386674997809,10.6516268788406,-1.59423521335324,10.9853612299538,-1.45578846645591,10.7110166767141,-0.160017129389288,11.0163331122075,0.0206701225958581,11.3552287048255,0.212265374551346,10.8523644130337,1.47962452333216,11.1552538335967,1.71243687295886
-1.911,-0.0044994490872334,-0.00680245937147623,-1.96,-0.00360255337185342,-0.00360268072623118,-1.92,-0.00603668078865446,-0.00603851738456239,-1.911,0.0213648005032852,0.00976440855259778,-1.911,-0.0110141702214837,-0.011104545954531,0.0901,,0.11314103049516823,0.11288333261539356,0.020420975156855946,0.020420134891726296,0.020418734442541414,0.0010010024725129205,0.0010010023782004317,0.0010010022210129336,,,0.113010920575572,0.113406012966529,0.112852499685973,0.113196791897433,0.0100627092655654,0.0100627101572219,0.112589074625148,0.112854316079152,0.0526633103140621,0.0526710707169247,,0.161427776113401,0.163477754940461,,7.68096395922655,9.68121793496354,8.67316399053073,-5.72070670745249,8.99207141773905,-5.7164351978497,9.31342881834442,-4.49265097443811,9.62315058112427,-4.44417951891639,9.78296405347836,-3.19672032920753,10.0776383064952,-3.10647098350004,10.0751389889731,-1.85624708218232,10.3493836379367,-1.72738405681717,10.1864605573411,-0.495122983134676,10.435462496708,-0.331469399546813,10.116605588919,0.862616355852747,10.3361966373276,1.05667180039431,10.5804884852822,1.26173934215389,10.0551172879286,2.4128104249152,10.2643313724963,2.64629932877223
-1.901,-0.00350026003695472,-0.00580511765411284,-1.95,-0.00350913764685953,-0.00350926558772576,-1.91,-0.00584582009307807,-0.00584766396069827,-1.901,0.0226974998686092,0.0111092824481241,-1.901,-0.0105261660559735,-0.0106168027986984,0.10010000000000001,,0.11314025884583653,0.11288254975709404,0.020420967831566293,0.020420127566065947,0.020418727116263666,0.0010010024715638149,0.0010010023772513256,0.0010010022200638278,,,0.112943317766857,0.113334623808203,0.112784089870093,0.113124946891919,0.0100534061024449,0.0100534066389685,0.112519324052154,0.112781722396303,0.0526212131575093,0.0526287517828444,,0.161357045707954,0.163396444414636,,7.32971229540761,11.417861746212,8.76979567185559,-4.60009723126347,9.02991067013363,-4.54460116373156,9.26847069175936,-3.37754233626002,9.51413421155892,-3.28693027183484,9.59927296712057,-2.10455728758112,9.82593899846489,-1.98170991537892,9.75766808708277,-0.803863726547342,9.96129713486277,-0.652223740551225,9.74215502546853,0.501503092921785,9.9192799359567,0.678013360736802,9.55427023788092,1.78859398148156,9.70204936488873,1.98566212497572,9.86839880745995,2.19320596942551,9.31479675198583,3.24795970435716,9.44773736819765,3.47355798875068
-1.891,-0.00250071723820114,-0.00480715171789749,-1.94,-0.00341536731646583,-0.00341549582962467,-1.9,-0.00565436456671251,-0.00565621548650835,-1.891,0.024028084140788,0.0124531911895428,-1.891,-0.0100370760314923,-0.0101279625394351,0.1101,,0.11313940605354568,0.11288168457789775,0.020420959736005287,0.020420119470095262,0.020418719019610666,0.0010010024705149074,0.0010010023762024186,0.0010010022190149208,,,0.112868586893612,0.113255736432239,0.112708470350073,0.113045556205044,0.0100431279114807,0.0100431280581829,0.112442228191969,0.112701505092757,0.0525746984707798,0.0525819936462846,,0.16127880101185,0.163306585647206,,6.88460075517589,13.529932586691,8.83781335640405,-3.56159154203544,9.04368492817145,-3.46896683056059,9.20527957763058,-2.34515957412288,9.39299810849883,-2.2254935804087,9.40744704103241,-1.09453105066011,9.57361029334996,-0.951010527791883,9.44174883166908,0.168107796245728,9.58347593059381,0.331888972257757,9.30856046322869,1.42049085557726,9.42353761971071,1.60061269881389,9.01117673159849,2.64065788698771,9.09769088156705,2.83296000639731,9.19853975350767,3.03494126637344,8.61269850696402,4.00750317924411,8.68238041419574,4.21894333167729
-1.881,-0.0015009224438137,-0.00380866453174205,-1.93,-0.00332125195241403,-0.00332138102351046,-1.89,-0.00546233401545501,-0.00546419176598521,-1.881,0.0253564389134775,0.0137960082551047,-1.881,-0.00954695207368786,-0.00963807706639116,0.1201,,0.11313847211765905,0.11288073707738162,0.020420950870173198,0.02042011060381451,0.02041871015258269,0.0010010024693661997,0.0010010023750537107,0.0010010022178662129,,,0.112786722241583,0.113169353402891,0.11262563636551,0.112958622541496,0.0100318756579267,0.0100318753809033,0.112357783884311,0.112613667108137,0.0525237689862213,0.0525307995266427,,0.161193019304583,0.163208179176678,,6.30252671042876,16.2158555183184,8.87943264006298,-2.58300676387888,9.03454238925244,-2.4641463108814,9.12327516874345,-1.37377143959325,9.25774424477588,-1.23521105837216,9.20425476767826,-0.145683632272603,9.31570206238173,0.00920537847691558,9.1216763817561,1.07955795776539,9.20824674442797,1.24713413804983,8.87770550886925,2.28039931811886,8.93809772521779,2.45683012321697,8.47731853661753,3.43580434944404,8.51080178538204,3.61714769532731,8.55573855939319,3.80733292501173,7.93462351846654,4.70790430396749,7.95111133588209,4.90028892433126
-1.871,-0.000500976832634031,-0.0028097585550959,-1.92,-0.0032268011563584,-0.00322693077088562,-1.88,-0.0052697482825966,-0.00527161264059369,-1.871,0.0266824510315986,0.0151376082015453,-1.871,-0.00905584607400503,-0.00914719823857424,0.1301,,0.11313745703747934,0.11287970725508237,0.02042094123407034,0.02042010096722402,0.020418700515180046,0.001001002468117691,0.001001002373805202,0.0010010022166177044,,,0.112697717608885,0.113075477532284,0.112535582753949,0.112864148867028,0.0100196503985915,0.0100196496647919,0.11226598771033,0.112518211665201,0.0524684276999923,0.0524751729502074,,0.161099675846028,0.163101225597889,,5.50435092173672,19.8349311101712,8.89600218894258,-1.6471730936208,9.00299189329778,-1.51088196150472,9.02164243445785,-0.446537760242391,9.10649162276019,-0.297352688170667,8.98681888024839,0.758243284213434,9.04807947900998,0.916867916995597,8.79263956265529,1.94593010469982,8.82938490311692,2.1103939234342,8.44299731402925,3.09564539450491,8.45483405445683,3.26227852635273,7.94449411150342,4.18723617386629,7.93156321506695,4.35237619492451,7.92820487389586,4.52561765980642,7.26928575507089,5.36168979926953,7.2406227361306,5.53091076357553
-1.861,0.00049901900109825,-0.00181053572624181,-1.91,-0.00313202455883352,-0.0031321547021354,-1.87,-0.00507662724657873,-0.00507849798702496,-1.861,0.0280060085955095,0.0164778666743311,-1.861,-0.00856380988330077,-0.00865537787794615,0.1401,,0.11313636081224886,0.11287859511049657,0.020420930827697057,0.02042009056032411,0.020418690107403076,0.0010010024667693816,0.0010010023724568923,0.0010010022152693947,,,0.112601566321054,0.11297411188147,0.112438303964556,0.112762138409473,0.0100064532817591,0.0100064520590539,0.112166836003933,0.112415142270775,0.0524086778730926,0.0524151177503144,,0.16099874391466,0.162985725563391,,4.32880550958253,25.1129040218297,8.88823560985333,-0.740185779275693,8.94906572499829,-0.593929810736999,8.89934120778094,0.450192435019956,8.93737626643616,0.602922821020429,8.75241846392473,1.63043981596739,8.76708071024262,1.78619628828323,8.45033244558923,2.77975998237065,8.44155245801416,2.93506333937287,7.99866128104834,3.87793276752883,7.96687502611378,4.02934616266004,7.40559484999584,4.90566510089573,7.3517304080876,5.04986584190379,7.30631888239546,5.20162199786715,6.6072427851069,5.97877384430307,6.54008098117066,6.12112373939357
-1.851,0.00149896505804456,-0.0008110974508859,-1.9,-0.0030369318182136,-0.00303706247548962,-1.86,-0.00488299081874907,-0.00488486771495576,-1.851,0.029327000964723,0.0178166604174069,-1.851,-0.00807089530552554,-0.00816266776308205,0.15009999999999998,,0.1131351834411494,0.11287740064308059,0.0204209196510537,0.020420079383115165,0.020418678929252143,0.0010010024653212708,0.0010010023710087823,0.0010010022138212844,,,0.112498261247333,0.112865259761577,0.112333794072889,0.112652594659844,0.00999228554710395,0.00999228380435175,0.112060324864012,0.112304462716763,0.0523445230324742,0.0523506380675136,,0.160890194848868,0.162861679784962,,2.3914672893223,33.7709455120145,8.85634305651408,0.149816610437657,8.87240272879717,0.299374231651206,8.75508208688696,1.3280738991329,8.74845539930889,1.4779552431789,8.4983181699389,2.48217465230758,8.46925464360671,2.62902004383559,8.09064755203121,3.59176048713393,8.03988366376498,3.73228837454713,7.53931035376383,4.63726058915738,7.46805251735815,4.76833674719671,6.85406372829466,5.60023228526443,6.76396162028722,5.71893580999836,6.68178848625373,5.84492535090478,5.94012229335908,6.56736679675819,5.84017426603977,6.67925541084252
-1.841,0.00249876194377255,0.000188455408958975,-1.89,-0.00294153261967153,-0.0029416637759837,-1.85,-0.004688858941127,-0.00469074176481264,-1.841,0.0306453187611786,0.0191538672824462,-1.841,-0.00757715409146778,-0.007669119622893,0.1601,,0.11313392492330238,0.11287612385225075,0.020420907704140668,0.020420067435597565,0.020418666980727647,0.00100100246377336,0.001001002369460871,0.0010010022122733733,,,0.112387794818137,0.112748924735048,0.112222046796758,0.112535521373519,0.00997714852559933,0.00997714623271076,0.111946450167575,0.112186177081247,0.0522759669722355,0.0522817383497502,,0.160773998091312,0.162729089035229,,,,8.80009266434615,1.03357374986958,8.7722744256814,1.18015438756183,8.58726986191467,2.19766744688341,8.53760286905572,2.3385917691812,8.22159924564524,3.32366444153791,8.15113349551464,3.45574232993787,7.70940148230929,4.39164556393764,7.61964405238195,4.51187029818757,7.05957347628964,5.38269042285971,6.9524578991417,5.48830303126701,6.28343590785821,6.27920804569251,6.1612826352839,6.36775671899584,6.04701150651227,6.46368202452145,5.26000739750471,7.1346382020815,5.13239326401155,7.21236125338666
-1.831,0.0034983108784499,0.00118802254579464,-1.88,-0.00284583667414359,-0.00284596831441895,-1.84,-0.00449425158417635,-0.00449614010554204,-1.831,0.0319608538720682,0.0204893662376064,-1.831,-0.00708263793256428,-0.0071747851304134,0.1701,,0.11313258525776866,0.11287476473738313,0.02042089498695838,0.020420054717771727,0.020418654261829997,0.001001002462125648,0.0010010023678131586,0.001001002210625661,,,0.112270159043688,0.11262511061697,0.112103055513145,0.112410922571515,0.00996104363941801,0.00996104076741894,0.11182520758375,0.112060289729662,0.052203013754893,0.0522084233525572,,0.160650121236255,0.16258795414942,,,,8.71881597073229,1.9214705795801,8.64756367004232,2.05881767350187,8.39390990441146,3.06919279864659,8.30238327787576,3.19498701813574,7.91897036471178,4.16480070317974,7.80900751180441,4.27610515591012,7.30205492598497,5.18882002467208,7.17591205291227,5.2829849368076,6.55373070851526,6.12298851630325,6.41403805946718,6.19770979336972,5.68689597461494,6.95057696184155,5.53660568729368,7.00394809696936,5.39453866790945,7.06524484763289,4.55888784789364,7.68724061858775,4.40842749068664,7.72676461153206
-1.821,0.00449751370625354,0.0021875042171647,-1.87,-0.00274985371728562,-0.00274998582632225,-1.83,-0.00429918874457855,-0.0043010827323861,-1.821,0.0332734994522301,0.0218230373757937,-1.821,-0.00658739845477843,-0.00667971589665371,0.18009999999999998,,0.11313116444354891,0.11287332329781381,0.02042088149950728,0.0204200412296381,0.020418640772559647,0.001001002460378135,0.0010010023660656456,0.0010010022088781478,,,0.112145345533805,0.112493821476493,0.111976813276154,0.112278802541844,0.00994397240182678,0.00994396892291921,0.111696592588656,0.111926805316044,0.0521256677127315,0.0521306981392614,,0.160518530079817,0.162438276027233,,,,8.61136050295519,2.82425722117487,8.49669613409856,2.94578030001087,8.17246669955805,3.95323689060549,8.03988970350584,4.057311028533,7.58653407902031,5.01583506329444,7.43867223515278,5.09986774689538,6.86339030632275,5.99303051014659,6.70324035307419,6.05482064530136,6.01530660301055,6.86723169736374,5.84617658405473,6.9050212951466,5.05679281242508,7.62258844903634,4.88223729104918,7.63510591417179,4.71656097374494,7.65668438613297,3.82810236078578,8.23176865853467,3.6595917119435,8.22850233444767
-1.811,0.00549627290446827,0.00318680125588654,-1.86,-0.00265359350843372,-0.00265372607090539,-1.82,-0.00410369044301437,-0.00410558966466476,-1.811,0.0345831499261102,0.0231547619224389,-1.811,-0.00609148721254019,-0.00618396346451953,0.1901,,0.11312966247958328,0.11287179953283878,0.02042086724178784,0.020420026971197165,0.020418626512917076,0.0010010024585308211,0.001001002364218332,0.0010010022070308343,,,0.11201334551879,0.11235506163834,0.111843312835983,0.112139165840964,0.00992593641707392,0.00992593230469501,0.111560600481103,0.111785728784372,0.0520439334492291,0.0520485680812002,,0.160379188673078,0.162280055634822,,,,8.47598306343807,3.75381816683126,8.3175164327058,3.85219599835149,7.91965520818559,4.86151250040077,7.74652398435149,4.9364606962055,7.21947697196042,5.88811460539555,7.03511497259186,5.93748924811378,6.38710292288015,6.8150648343771,6.19525193923114,6.8372206317513,5.43656603863487,7.62545811879018,5.2412041142705,7.61929192601603,4.38404533784048,8.30434661411827,4.18930899207983,8.26933073813859,4.00435300943511,8.24527460637261,3.05769712342127,8.77521448153328,2.87620571366761,8.72373672736328
-1.801,0.00649449159230089,0.00418581507998888,-1.85,-0.00255706582956358,-0.00255719883002395,-1.81,-0.00390777672195572,-0.0039096809435643,-1.801,0.0358897009893027,0.024484422242789,-1.801,-0.00559495568276205,-0.00568757930279777,0.2001,,0.11312807936475167,0.11287019344171395,0.020420852213800553,0.020420011942449412,0.020418611482902773,0.0010010024565837068,0.0010010023622712171,0.0010010022050837195,,,0.111874149871415,0.112208835684406,0.111702546658878,0.111992017295307,0.00990693738026975,0.00990693260914874,0.111417226399117,0.111637065369977,0.0519578158405556,0.0519620388579517,,0.160232059377956,0.162113294006909,,,,8.31016601744359,4.72409908330736,8.10709048663593,4.79078528955709,7.63113255776888,5.80777463483795,7.41768775867109,5.84487167265836,6.811636078728,6.79497206698802,6.59209538787686,6.80090915957598,5.86524329451859,7.66759984774713,5.64411279243463,7.64141774206412,4.80783562971667,8.40945648196768,4.58976741099905,8.35084124169519,3.65734813183091,9.00652458808143,3.44704879842174,8.91582921318294,3.24759528525424,8.83901002548889,2.23560733186267,9.32548238509259,2.0468414270039,9.2191888231463
-1.791,0.00749207353938861,0.00518444770235446,-1.84,-0.0024602804842476,-0.0024604139071361,-1.8,-0.00371146764345806,-0.00371337662993274,-1.791,0.0371930496096742,0.0258119018487169,-1.791,-0.0050978552589154,-0.00519061480021073,0.21009999999999998,,0.11312641509787362,0.11286850502365517,0.020420836415545953,0.020419996143395364,0.020418595682517266,0.001001002454536791,0.0010010023602243017,0.0010010022030368041,,,0.111727749129958,0.112055148455444,0.111554506948038,0.111837362002894,0.00988697707726048,0.0098869716234734,0.11126646533725,0.111480820601035,0.0518673200371421,0.0518711164575756,,0.160077102925795,0.161937992249013,,,,8.11032259039443,5.75233912150257,7.86140068022983,5.77688966151582,7.30103540370471,6.8090423147252,7.04733346964305,6.79755303805579,6.35486564672785,7.75291566813824,6.10155186166912,7.70454397470801,5.28741318939052,8.56633700166946,5.03979533395332,8.48097405612068,4.11653160687123,9.23382442612075,3.87995395116244,9.1121172766926,2.86203661362943,9.74232252535068,2.6417734181224,9.5856818798273,2.43347130075831,9.44722918656435,1.34652604576446,9.89204223637356,1.15732070608237,9.72265556118787
-1.781,0.00848892317402092,0.00618260174006871,-1.83,-0.00236324729661561,-0.00236338112626132,-1.79,-0.0035147832869645,-0.00351669680208227,-1.781,0.0384930940280793,0.0271370854050542,-1.781,-0.00460023724518091,-0.00469312125953888,0.2201,,0.1131246696777085,0.11286673427783843,0.020420819847024596,0.02041997957403558,0.020418579111761124,0.0010010024523900746,0.0010010023580775853,0.0010010022008900875,,,0.111574133522258,0.111894005052845,0.111399185665462,0.11167520533504,0.00986605738449503,0.00986605122551724,0.111108312164666,0.111317000300137,0.0517724514653187,0.051775807176866,,0.159914278478576,0.161754151539798,,,,7.87133000155871,6.8608396707096,7.57487539211788,6.82993349079634,6.92126893555648,7.88735753484485,6.62729067712267,7.8135261916664,5.83807592681662,8.78334705289617,5.55272194239423,8.66667670943087,4.63955176010043,9.53164630722317,4.3689935192734,9.3730936341458,3.34569483309771,10.1175041765096,3.09600554395467,9.91890433403393,1.97837675272681,10.5288596792874,1.7554078496921,10.2929174583063,1.54537843550228,10.0814490785982,0.370240939018976,10.4868417372434,0.189283428209238,10.2436978164624
-1.771,0.00948494559106591,0.00718018042347463,-1.82,-0.00226597611031229,-0.00226611033093914,-1.78,-0.00331774374711644,-0.00331966155359908,-1.771,0.0397897337586737,0.02845985873545,-1.771,-0.00410215285066753,-0.00419514989181293,0.2301,,0.11312284310295534,0.11286488120339963,0.02042080250823705,0.020419962234370648,0.020418561770634912,0.0010010024501435574,0.0010010023558310681,0.00100100219864357,,,0.111413292990771,0.1117254108405,0.11123657455468,0.11150555293814,0.00984418026888512,0.00984417338364138,0.110942761643971,0.111145610585941,0.0516732158290193,0.0516761176216152,,0.159743543692671,0.161561773133546,,,,7.5857798453831,8.07966379523321,7.23964974294776,7.97559420137955,6.48037998461557,9.07247899146086,6.14622053329257,8.91796764547216,5.24571637189614,9.91520116130075,4.93078391064824,9.71153255388408,3.90202168591315,10.5911008578844,3.61344953232298,10.3405890508257,2.47167884598814,11.0861574067561,2.21633331155026,10.7921367084368,0.978860650353154,11.38933309921,0.763197317494642,11.056128900649,0.560982710729188,10.7565779219735,-0.720942283454867,11.1256793968703,-0.881977587455461,10.7946382502015
-1.761,0.0104800465596069,0.00817708760493459,-1.81,-0.00216847678745655,-0.00216861138318816,-1.77,-0.00312036913156963,-0.00312229099116087,-1.761,0.0410828695888327,0.0297801088277614,-1.761,-0.00360365318370245,-0.00369675181057599,0.24009999999999998,,0.11312093537225312,0.11286294579943479,0.02042078439918393,0.02041994412440116,0.020418543659139247,0.0010010024477972394,0.00100100235348475,0.0010010021962972523,,,0.111245217218567,0.111549371446757,0.111066665164362,0.111328410735539,0.00982134778765836,0.00982134015657056,0.110769808450753,0.110966657874897,0.0515696191115493,0.0515720547068885,,0.159564854785054,0.161360858362745,,,,7.24273916783885,9.45098645112985,6.84436936621202,9.24921332965256,5.96170205190755,10.4062404178972,5.58793085846264,10.1455895368795,4.55527852516275,11.1892345567833,4.21466835008075,10.8725654822159,3.04645240381237,11.7836104727869,2.74725429752736,11.4150063863314,1.46032565447506,12.1760537141033,1.21030767230968,11.7607906686771,-0.176282001207835,12.3565655564611,-0.370003876872192,11.9010581181528,-0.550865237745777,11.4927997184022,-1.96639317994057,11.8304058465497,-2.09095968243983,11.39211306272
-1.751,0.0114741325302905,0.00917322776729986,-1.8,-0.00207075920760022,-0.00207089416246529,-1.76,-0.00292267955882206,-0.00292460523236218,-1.751,0.0423724035786807,0.0310977238389775,-1.751,-0.00310478924619087,-0.00319797802621641,0.2501,,0.11311894648418055,0.11286092806500003,0.020420765519865863,0.02041992524412776,0.020418524777274762,0.0010010024453511205,0.0010010023510386309,0.0010010021938511332,,,0.111069895656251,0.111365892766459,0.110889448872753,0.111143784929487,0.00979756208820464,0.00979755369323689,0.110589447193824,0.110780148883056,0.0514616675774146,0.0514636256573104,,0.15937816660189,0.161151408640801,,,,6.82561712904796,11.0364960248623,6.3721776736384,10.7014549631428,5.34015826368445,11.9500009268666,4.92853956474511,11.5462717863454,3.73297969463205,12.6653911373994,3.3733650763673,12.197957958339,2.03026274611556,13.1665559947277,1.73227692259186,12.6418774212366,0.260301693472785,13.4408143503675,0.0328025866075621,12.8667661699752,-1.54694188281982,13.4791884717987,-1.69606614941811,12.8649775370731,-1.83526798623976,12.3186824336318,-3.42434485821459,12.6326703153168,-3.4877094602515,12.0596386861214
-1.741,0.0124671106423866,0.0101685060320886,-1.79,-0.00197283326669004,-0.00197296856462553,-1.75,-0.0027246951560442,-0.00272662440354809,-1.741,0.0436582390602396,0.0324125930996849,-1.741,-0.00260561192804884,-0.00269887944037195,0.2601,,0.11311687643725628,0.11285882799911161,0.020420745870283516,0.020419905593551117,0.020418505125042122,0.0010010024428052007,0.0010010023484927114,0.0010010021913052134,,,0.110887317549771,0.111174980963073,0.110704916912908,0.110951682003177,0.00977282540791538,0.00977281623261661,0.110401672436116,0.110586090627946,0.0513493677742092,0.05135083800736,,0.159183432689393,0.160933425464864,,,,6.30829143014209,12.9307624718733,5.79715889196177,12.408240472487,4.576433158433,13.7981781061333,4.13144447652599,13.1950022603258,2.72585519233022,14.4362592355743,2.35934553490045,13.760378708206,0.786571453292305,14.8289005991572,0.509984787737278,14.0900882113677,-1.20924810870687,14.9638800990939,-1.38561891894462,14.1736416965829,-3.22777477889188,14.8331424574413,-3.29503994816496,14.0045906482572,-3.36031975685278,13.2766204222306,-5.18496706453737,13.5807124783774,-5.14800534222252,12.8321265114508
-1.731,0.013458888730564,0.0111628281673734,-1.78,-0.00187470887602478,-0.00187484450088227,-1.74,-0.0025264360569259,-0.00252836863765623,-1.731,0.0449402806362048,0.0337246071180769,-1.731,-0.00210617200170674,-0.0021995068404057,0.2701,,0.11311472522993889,0.11285664560074596,0.02042072545043758,0.020419885172671907,0.020418484702442022,0.00100100244015948,0.0010010023458469906,0.0010010021886594925,,,0.110697471969054,0.110976642470906,0.110513060398699,0.110752108722871,0.00974714007401615,0.00974713010355994,0.110206478716216,0.110384490430538,0.051232726534558,0.0512336996016779,,0.158980605366875,0.160706910418785,,,,5.64758525012784,15.2871454819333,5.0776553315605,14.4893624745671,3.60558096427519,16.1046620338274,3.13781943633233,15.2106201625437,1.44619524135719,16.6535277251258,1.09605913724502,15.6755022970005,-0.795802952047161,16.9171569584859,-1.01420592033234,15.8697782643706,-3.08335576784635,16.8833908388876,-3.15760633912993,15.7835141499137,-5.37767209575967,16.5448037338112,-5.2973685642551,15.4113333121784,-5.23405489730393,14.4330196969837,-7.39589429671386,14.7526083189901,-7.19257224470027,13.7643838398304
-1.721,0.0144493753313832,0.0121561005953799,-1.77,-0.0017763959612179,-0.00177653189676825,-1.73,-0.00232792239952348,-0.00232985807206765,-1.721,0.0462184341783514,0.0350336575835117,-1.721,-0.0016065201166873,-0.00169991089395457,0.2801,,0.11311249286062694,0.11285438086883966,0.020420704260328767,0.020419863981490847,0.02041846350947517,0.0010010024374139585,0.001001002343101469,0.001001002185913971,,,0.110500347837459,0.110770883997406,0.110313870351541,0.110545072140099,0.00972050850339217,0.00972049772461389,0.110003860570504,0.110175355917279,0.0511117509781123,0.0511122185953818,,0.158769635801874,0.160471865176179,,,,4.76733886139847,18.3726103022525,4.14270361121344,17.1462270968327,2.31269168229242,19.1392120617648,1.84717372998832,17.7941288142031,-0.262006889036131,19.5850019562974,-0.547851661022458,18.140178468271,-2.91587108806632,19.6918872837591,-3.00347352410171,18.1695444683301,-5.60541810398765,19.4468529378328,-5.47866754796,17.8723052578335,-8.28518537461154,18.8423136005898,-7.93089283404762,17.2437398104098,-7.63882287179032,15.8989407458429,-10.316738309504,16.2845434756859,-9.82636750409467,14.9484811301936
-1.711,0.0154384796895063,0.013148230399797,-1.76,-0.00167790446116031,-0.00167804069109744,-1.72,-0.00212917432412271,-0.00213111284646653,-1.711,0.0474926068255833,0.0363396373696263,-1.711,-0.00110670679425492,-0.00120014214355057,0.29009999999999997,,0.11311017932765907,0.11285203380228959,0.020420682299957808,0.020419842020008686,0.02041844154614232,0.001001002434568636,0.0010010023402561466,0.0010010021830686485,,,0.110295933961977,0.11055771252555,0.110107337727813,0.110330579593948,0.00969293320240702,0.00969292160383818,0.109793812555861,0.109958695022207,0.0509864485135946,0.0509864034543928,,0.158550474087279,0.160228291503619,,,,3.52060714403872,22.6977988213961,2.8616033549284,20.7465067861723,0.474431834556044,23.4229287368375,0.0732736623834113,21.3155463180496,-2.70468039094466,23.7533026429555,-2.81765389601873,21.5199080664555,-5.96775562417535,23.6669474379221,-5.76502501606471,21.3426676628826,-9.26255324263176,23.1476874290099,-8.7201328428992,20.7725413567803,-12.5342295733169,22.1855777332743,-11.63238817136,19.8042364648334,-10.908392884746,17.8763915489792,-14.4500334990861,18.43872266908,-13.4276414180663,16.5531146043886
-1.701,0.0164261117636315,0.0141391253328008,-1.75,-0.00157924432698106,-0.00157938083492771,-1.71,-0.00193021197110496,-0.0019321531007093,-1.701,0.0487627069816283,0.0376424405370097,-1.701,-0.000606782422141655,-0.000700251001315519,0.3001,,0.11310778462931391,0.11284960439995287,0.020420659569325487,0.020419819288226188,0.02041841881244423,0.001001002431623513,0.0010010023373110235,0.0010010021801235254,,,0.110084219064163,0.110337135316311,0.109893453446931,0.110108638713432,0.00966441676671445,0.00966440433861406,0.109576329272923,0.109734515989133,0.0508568268408908,0.0508562629557694,,0.158323069320326,0.159976191263943,,,,1.58451240708327,29.3788178248457,0.965726243335191,26.0416393590502,-2.40644902019702,30.1117632961325,-2.57079885218557,26.540375916037,-6.57301780906184,30.3357600168885,-6.22901673907322,26.5804589235939,-10.8559427127248,30.0186579184251,-9.95301682279557,26.1390625433317,-15.191288242627,29.1344913263968,-13.6833633203542,25.199711278814,-19.5110539238966,27.6640029191516,-17.3577848662481,23.7527283421176,-15.7260530886688,20.7772608619354,-20.9119115714156,21.7956045181919,-18.780161621491,18.9262406456244
-1.691,0.0174121822321483,0.0151286938217935,-1.74,-0.00148042552101288,-0.00148056229052469,-1.7,-0.00173105547883098,-0.00173299897270312,-1.691,0.0500286443123889,0.0389419623354414,-1.691,-0.000106797249341289,-0.000200287743729575,0.3101,,0.11310530876381021,0.11284709266064703,0.02042063606843259,0.02041979578614415,0.02041839530838171,0.001001002428578589,0.0010010023342660994,0.0010010021770786015,,,0.109865191811735,0.110109159911225,0.10967220842004,0.109879257419942,0.00963496188106311,0.00963494861544628,0.109351405389843,0.109502827373914,0.0507228939531848,0.0507218061880522,,0.158087369683383,0.159715566419687,,,,-1.91139274211488,41.4159823612044,-2.19591216555005,34.8467469851222,-7.70279499164346,42.3908421469427,-7.0400927715202,35.3535972274353,-13.8248879883569,42.6621368692142,-12.08012670494,35.2458256148166,-20.2135307415934,42.1670067793449,-17.2490462228812,34.4831248867559,-26.7979893837257,40.8457557593758,-22.4743541429876,33.0310572792352,,,-27.6785447006213,30.8614620901217,-23.7438395013363,25.5950892177184,-32.7796345767121,27.9527506190763,-27.8155430382098,22.9231611872593
-1.681,0.0183966024985176,0.0161168449758588,-1.73,-0.00138145801575582,-0.00138159503032673,-1.69,-0.00153172498152296,-0.00153367059629412,-1.681,0.0512903297429531,0.0402380992057015,-1.681,0.000393198619017016,0.000299697493526033,0.3201,,0.11310275172930705,0.11284449858314989,0.02042061179727994,0.0204197715137634,0.020418371033955586,0.001001002425433864,0.0010010023311213744,0.0010010021739338762,,,0.109638840850809,0.109873794135022,0.10944359357927,0.109642443929773,0.00960457131909457,0.00960455720975798,0.109119035666531,0.109263638046783,0.050584658139134,0.0505830425516155,,0.157843322526394,0.159446419036629,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
-1.671,0.0193792846963838,0.0171034885919356,-1.72,-0.00128235179284461,-0.00128248903591112,-1.68,-0.00133224060716816,-0.00133418809916566,-1.671,0.0525476754542757,0.0415307487809573,-1.671,0.000893155226720149,0.000799654720651669,0.3301,,0.11310011352390356,0.11284182216619969,0.020420586755868397,0.020419746471084785,0.0204183459891667,0.0010010024221893386,0.001001002327876849,0.0010010021706893504,,,0.109405154838722,0.109631046098357,0.109207599907539,0.109398206756737,0.00957324794313418,0.00957323298567866,0.108879214979334,0.109016957194765,0.0504421279850817,0.0504399817590283,,0.157590874450897,0.159168751287458,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
-1.661,0.0203601416944171,0.0180885351607128,-1.71,-0.00118311684201519,-0.0011832542969618,-1.67,-0.00113262247542575,-0.00113457160074669,-1.661,0.0538005948795376,0.0428198098877328,-1.661,0.00139302277145256,0.00129953409873705,0.3401,,0.11309739414563927,0.1128390634084951,0.020420560944198824,0.020419720658109184,0.020418320174015937,0.0010010024188450116,0.0010010023245325221,0.0010010021673450237,,,0.109164122477395,0.109380924200615,0.108964218468834,0.109146554714856,0.00954099470397516,0.00954097889582508,0.10863193834613,0.108762794324165,0.0502953123773026,0.0502926338354218,,0.157329971395475,0.158882565455563,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
-1.651,0.0213390871008844,0.019071895872245,-1.7,-0.00108376316007583,-0.00108390081023856,-1.66,-0.000932890695545224,-0.000934841210130655,-1.651,0.0550490027001838,0.044105182546467,-1.651,0.00189275160969823,0.00179928594469376,0.3501,,0.11309459359249399,0.11283622230869536,0.020420534362272126,0.020419694074837496,0.020418293588504204,0.0010010024154008842,0.0010010023210883946,0.0010010021639008965,,,0.108915732547196,0.109123437132804,0.108713440438956,0.108887496921125,0.00950781464065562,0.00950779798107527,0.108377200951796,0.108501159263126,0.0501442205042795,0.0501410091188661,,0.157060558722559,0.15858786393894,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
-1.641,0.0223160352679631,0.0200534826212942,-1.69,-0.000984300749875405,-0.000984438578547831,-1.65,-0.000733065364298263,-0.000735017024004922,-1.641,0.0562928148416584,0.0453867679716676,-1.641,0.00239229226156787,0.00229886073611229,0.3601,,0.11309171186238795,0.11283329886542025,0.020420507010089243,0.020419666721270664,0.02041826623263244,0.0010010024118569558,0.0010010023175444662,0.0010010021603569683,,,0.108659973941245,0.10885859388052,0.108455257136662,0.108621042798367,0.00947371088022862,0.00947369337033544,0.108114998174011,0.108232062164259,0.049988861859006,0.0499851182607519,,0.156782581306431,0.158284649254214,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
-1.631,0.0232909012957902,0.0210332080123967,-1.68,-0.000884739619277902,-0.000884877609715246,-1.64,-0.000533166563917192,-0.000535119124591185,-1.631,0.0575319484688336,0.0466644685716661,-1.631,0.00289159541555187,0.00279820911604338,0.3701,,0.11308874895318191,0.11283029307725004,0.02042047888765112,0.020419638597409636,0.020418238106401594,0.0010010024082132269,0.0010010023139007374,0.001001002156713239,,,0.108396835700129,0.108586403727009,0.108189660055183,0.108347202078152,0.00943868663752533,0.00943866828029997,0.10784532560937,0.107955513507356,0.0498292462413131,0.0498249722261803,,0.156495983622351,0.157972924040786,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
-1.621,0.0242636010362534,0.0220109853646601,-1.67,-0.000785089780136777,-0.000785227915560139,-1.63,-0.000333214360047546,-0.000335167577596895,-1.621,0.0587663219811443,0.047938187947981,-1.621,0.00339061193319737,0.00329728189770331,0.3801,,0.11308570486267706,0.11282720494272579,0.020420449994958755,0.0204196097032554,0.020418209209812656,0.0010010024044696969,0.0010010023101572072,0.001001002152969709,,,0.108126307046965,0.10830687625629,0.107916640894051,0.108065984803805,0.00940274521491114,0.00940272601520431,0.107568179099764,0.107671524102156,0.0496653837602156,0.0496605822943581,,0.156200709836648,0.157652691065094,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
-1.611,0.0252340510965279,0.0229867287162914,-1.66,-0.000685361247269339,-0.000685499510871884,-1.62,-0.000133228799711532,-0.000135182430177937,-1.611,0.0599958550074378,0.0492078308942957,-1.611,0.00388929285370718,0.00379603006910329,0.3901,,0.11308257958861523,0.11282403446034918,0.020420420332013144,0.020419580038808973,0.02041817954286665,0.001001002400626366,0.0010010023063138766,0.001001002149126378,,,0.107848377422768,0.108020021356376,0.107636191591216,0.107777401333479,0.00936589000203479,0.00936586996657099,0.107283554758991,0.107380105091202,0.0494972848362746,0.0494919600589988,,0.155896703897691,0.157323953224997,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
-1.601,0.0262021688423608,0.0239603528288582,-1.65,-0.000585564037438563,-0.000585702412388427,-1.61,6.67700907183433e-05,6.48162910870797e-05,-1.601,0.061220468400542,0.0504733033950574,-1.601,0.00438758939846381,0.0042944047976024,0.4001,,0.11307937312867891,0.1128207816285827,0.020420389898815342,0.020419549604071396,0.020418149105564613,0.0010010023966832342,0.0010010023023707447,0.0010010021451832463,,,0.107563036522082,0.107725849222558,0.107348304355389,0.107481462343314,0.00932812447557049,0.0093281036129485,0.106991448999562,0.107081267952753,0.049324960203973,0.0493191174287295,,0.155583909627593,0.156986713554274,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
-1.591,0.0271678724011048,0.0249317731912881,-1.64,-0.000485708168330906,-0.000485846637776939,-1.6,0.000266762307532226,0.000264808582211031,-1.591,0.06244008423156,0.051734512623705,-1.591,0.00488545297548101,0.00479235743438441,0.4101,,0.1130760854804913,0.11281744644584958,0.0204203586953664,0.020419518399043723,0.020418117897907605,0.001001002392640302,0.0010010022983278123,0.0010010021411403136,,,0.10727027432881,0.107424370360778,0.107052971698576,0.107178178830667,0.00928945219895312,0.00928943051964325,0.106691858559674,0.106775024503774,0.0491484209141002,0.049142066627502,,0.155262270814544,0.15664097522724,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
-1.581,0.0281310806645073,0.0259009060236062,-1.63,-0.000385803657540124,-0.000385942204616804,-1.59,0.00046672787168503,0.000464774463800403,-1.581,0.0636546257838992,0.0529913669405319,-1.581,0.00538283518377095,0.00528983951885791,0.4201,,0.11307271664161642,0.11281402891053396,0.020420326721667416,0.02041948642372706,0.020418085919896734,0.0010010023884975685,0.0010010022941850786,0.0010010021369975801,,,0.106970081152207,0.107115595591075,0.106750186468755,0.10686756211741,0.00924987682210625,0.00924985433844443,0.106384780530294,0.106461386902991,0.0489676783361427,0.0489608201950083,,0.154931731305644,0.156286741563486,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
-1.571,0.0290917132912572,0.0268676682804148,-1.62,-0.000285860521553633,-0.000285999129384978,-1.58,0.000666646830787571,0.000664693983045564,-1.571,0.0648640175470444,0.054243775890191,-1.571,0.00587968781764461,0.00578680278298026,0.4301,,0.11306926660955909,0.11281052902098096,0.020420293977719512,0.020419453678122524,0.02041805317153312,0.0010010023842550342,0.0010010022899425443,0.0010010021327550459,,,0.106662447662985,0.106799536051104,0.106439941882659,0.106549623853313,0.00920940208116329,0.00920937880734194,0.106070212382338,0.106140367654019,0.0487827441606755,0.0487753909871005,,0.154592235100107,0.155924016032729,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
-1.561,0.030049690709289,0.0278319776541191,-1.61,-0.000185888774739879,-0.000186027426443903,-1.57,0.000866499261082426,0.000864547215698598,-1.561,0.066068185210075,0.0554916501988491,-1.561,0.00637596287092754,0.00628319915550485,0.4401,,0.11306573538176513,0.11280694677549655,0.02042026046352383,0.02041942016223126,0.020418019652817913,0.0010010023799126991,0.0010010022856002097,0.0010010021284127108,,,0.106347364929466,0.10647620319974,0.106122231558607,0.106224376019492,0.00916803179818153,0.00916800775023722,0.105748151993895,0.105811979608553,0.0485936304017533,0.0485857921762139,,0.154243726442725,0.155552802259787,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
-1.551,0.0310049341178524,0.0287937525778997,-1.6,-8.58984283369779e-05,-8.60371070319735e-05,-1.56,0.00106626526941003,0.00106431426803887,-1.551,0.0672670556549426,0.0567349017709988,-1.551,0.00687161254110533,0.00677898076615198,0.4501,,0.11306212295562136,0.11280328217234786,0.020420226179081537,0.020419385876054446,0.02041798536375229,0.0010010023754705632,0.0010010022811580734,0.001001002123970575,,,0.10602482445376,0.106145608820745,0.105797049549343,0.105891830931926,0.00912576988084914,0.0091257450766471,0.105418597677461,0.105476235969626,0.0484003493992957,0.0483920372517927,,0.153886149917464,0.155173104029662,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
-1.541,0.0319573654893492,0.0297529122284374,-1.59,1.41005105499803e-05,1.39618217432362e-05,-1.55,0.00126592499516184,0.0012639752788259,-1.541,0.0684605569495059,0.0579734436859337,-1.541,0.00736658923339065,0.00727409994970334,0.4601,,0.11305842932845567,0.11279953520976312,0.020420191124393847,0.02041935081959328,0.02041795030433745,0.0010010023709286265,0.0010010022766161369,0.001001002119428638,,,0.105694818207892,0.105807765026516,0.105464390374852,0.105552001245056,0.00908262032218518,0.0090825947814006,0.105081548207152,0.10513315029494,0.0482029138214631,0.0481941400207184,,0.153519450541057,0.154784925292753,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
-1.531,0.0329069075709379,0.0307093765283913,-1.58,0.000114098039957683,0.000113959357908944,-1.54,0.00146545861221867,0.00146351042123952,-1.531,0.0696486183403426,0.0592071901938954,-1.531,0.0078608455647147,0.00776850925002012,0.4701,,0.11305465449753715,0.11279570588593163,0.020420155299461975,0.02041931499284899,0.02041791447457462,0.0010010023662868888,0.0010010022719743991,0.0010010021147869004,,,0.105357338669841,0.105462684261907,0.105124249055081,0.105204899955442,0.00903858720023244,0.00903856094432872,0.104737002845851,0.104782736500253,0.0480013366670206,0.0479921146077401,,0.153143573856497,0.154388270170173,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
-1.521,0.0338534838859134,0.0316630661486356,-1.57,0.000214084164061462,0.000213945505628234,-1.53,0.00166484633087913,0.00166289990480713,-1.521,0.0708311702453311,0.0604360567118998,-1.521,0.00835433436763919,0.00826216142398489,0.48009999999999997,,0.11305079846007611,0.11279179419900405,0.020420118704287175,0.020419278395822835,0.02041787787446507,0.0010010023615453505,0.0010010022672328606,0.0010010021100453617,,,0.10501237885945,0.105110379308112,0.104776621142549,0.104850540405497,0.00899367467774333,0.00899364772994719,0.104384961372258,0.104425008862834,0.0477956312676856,0.0477859754559061,,0.15275846602627,0.153983142959189,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
-1.511,0.0347970187348642,0.0326139025102559,-1.56,0.000314048894176272,0.000313910276198089,-1.52,0.00186406839977357,0.00186212397731779,-1.511,0.07200814424602,0.0616599598192494,-1.511,0.00884700869420255,0.00875500944536736,0.4901,,0.11304686121322421,0.1127878001470923,0.02042008133887074,0.0204192410285161,0.020417840504010083,0.0010010023567040113,0.0010010022623915212,0.0010010021052040223,,,0.104659932374134,0.104750863286638,0.10442150275478,0.104488936287285,0.00894788700185866,0.00894785938713213,0.104025424107806,0.104059982024988,0.0475858112904555,0.0475757373269961,,0.152364073925249,0.153569548138779,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
-1.501,0.0357374371966076,0.0335618077863111,-1.55,0.000413982249750172,0.000413843689044328,-1.51,0.002063105107763,0.00206116292672321,-1.501,0.0731794730797862,0.0628788172527409,-1.501,0.00933882181967613,0.00924700650861427,0.5001,,0.11304284275407446,0.11278372372826961,0.02042004320321397,0.020419202890930084,0.02041780236321097,0.001001002351762871,0.0010010022574503813,0.0010010021002628822,,,0.104299993424369,0.104384149663323,0.104058890606529,0.104120101646387,0.0089012285037793,0.0089012002487888,0.103658391943401,0.103687670997634,0.0473718907399119,0.0473614153019542,,0.151960345233082,0.153147490375298,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
-1.491,0.0366746651289115,0.0345067049033622,-1.54,0.000513874259356478,0.000513735772713342,-1.5,0.00226193678582889,0.00225999708302525,-1.491,0.0743450906317933,0.0640925479015733,-1.491,0.009829727246258,0.00973810603256341,0.5101,,0.11303874307966147,0.11277956494057081,0.020420004297318193,0.020419163983066133,0.02041776345206907,0.0010010023467219302,0.0010010022524094403,0.0010010020952219412,,,0.103932556868882,0.104010252252449,0.103688782041746,0.103744050885837,0.00885370359843083,0.00885367473151315,0.103283866365963,0.10330809116395,0.0471538839604981,0.0471430247813207,,0.151547228525993,0.152716974528271,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
-1.481,0.0376086291690003,0.0354485175427728,-1.53,0.000613714961681361,0.000613576565860502,-1.49,0.00246054380894487,0.00245860682014998,-1.481,0.0755049319267489,0.065301071801967,-1.481,0.0103196787066838,0.0102282616640822,0.5201,,0.11303456218696135,0.112775323781992,0.020419964621184786,0.020419124304925613,0.02041772377058575,0.0010010023415811882,0.0010010022472686985,0.0010010020900811992,,,0.103557618249522,0.103629185220898,0.10331117506525,0.103360798770116,0.00880531678412101,0.00880528733524649,0.102901849484717,0.10292125828308,0.0469318056387661,0.0469205814856639,,0.151124673367843,0.152278005656286,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
-1.471,0.0385392567338561,0.0363871701417841,-1.52,0.000713494406510778,0.000713356118235208,-1.48,0.00265890659793785,0.00265697255780803,-1.471,0.0766589331204797,0.0665043101314996,-1.471,0.0108086301677653,0.0107174272816311,0.5301,,0.11303030007289189,0.1127710002504911,0.020419924174815123,0.020419083856509902,0.020417683318762397,0.0010010023363406454,0.0010010022420281557,0.0010010020848406564,,,0.103175173825743,0.103240963092396,0.102926068374053,0.102970360429216,0.00875607264219023,0.00875604264292295,0.102512344057207,0.102527188493902,0.0467056708055895,0.0466941014560101,,0.150692630400359,0.151830589023018,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
-1.461,0.0394664760203095,0.0373225878943687,-1.51,0.000813202655709971,0.000813064491662422,-1.47,0.00285700562133476,0.00285507476334124,-1.461,0.0778070314913189,0.0677021852031674,-1.461,0.011296535833854,0.0112055569987514,0.5401,,0.11302595673431273,0.11276659434398753,0.020419882958210626,0.020419042637820427,0.02041764209660044,0.0010010023310003022,0.0010010022366878121,0.0010010020795003128,,,0.102785220608672,0.102845600751803,0.102533461388301,0.102572751362765,0.00870597583665481,0.00870594532011006,0.102115353515005,0.102125898318846,0.0464754948383391,0.0464636010542711,,0.150251051432388,0.151374730103353,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
-1.451,0.0403902160049324,0.0382546967518668,-1.5,0.00091282978420229,0.000912691761020623,-1.46,0.00305482139719229,0.00305289395355528,-1.451,0.0789491654313187,0.0688946204591794,-1.451,0.0117833501502308,0.0116926051674794,0.5501,,0.11302153216802523,0.11276210606036248,0.020419840971372737,0.02041900064885863,0.020417600104101322,0.0010010023255601578,0.001001002231247668,0.0010010020740601688,,,0.102387756394694,0.102443113449487,0.102133354281799,0.102167987444217,0.0086550311138432,0.00865500011464215,0.10171088198906,0.101717404667787,0.0462412934630179,0.0462290969636696,,0.149799889528085,0.150910434589636,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
-1.441,0.0413104064437302,0.0391834234234077,-1.49,0.00101236588094425,0.00101222801521612,-1.45,0.00325233449492032,0.00325041069653834,-1.441,0.080085274437298,0.0700815404644935,-1.441,0.0122690278064189,0.0121785263816848,0.5601,,0.11301702637077278,0.11275753539745902,0.020419798214302936,0.02041895788962598,0.02041755734126652,0.0010010023200202128,0.0010010022257077227,0.0010010020685202233,,,0.101982779798533,0.102033516805742,0.101725748012059,0.101756084925092,0.00860324330202506,0.00860321185624679,0.101298934334685,0.101301724841976,0.0460030827563515,0.0459906061891615,,0.149339099093895,0.150437708398025,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
-1.431,0.0422269778716406,0.0401086953761221,-1.48,0.00111180104989425,0.00111166335815357,-1.44,0.00344952553708147,0.00344760561346565,-1.431,0.0812152991017207,0.0712628709001004,-1.431,0.0127535237394279,0.0126632754803363,0.5701,,0.11301243933924081,0.11275288235308203,0.020419754687002693,0.02041891436012398,0.020417513808097535,0.0010010023143804667,0.0010010022200679766,0.0010010020628804773,,,0.101570290285768,0.101616826815281,0.101310644349845,0.101337060439293,0.00855061731103324,0.00855058545616411,0.100879516156111,0.100878876538045,0.0457608791478314,0.0457481460578532,,0.14886863596424,0.149956557674963,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
-1.421,0.0431398616018421,0.0410304408351471,-1.47,0.00121112541098065,0.00121098790970268,-1.43,0.00364637520118397,0.00364445938038969,-1.421,0.0823391811034232,0.0724385385560654,-1.421,0.0132367931369199,0.0131468075506927,0.5801,,0.11300777107005688,0.11274814692499834,0.02041971038947355,0.020418870060354154,0.020417469504595893,0.0010010023086409199,0.0010010022143284298,0.0010010020571409304,,,0.101150288204744,0.101193059851785,0.100888045908178,0.100910931007466,0.00849715813187858,0.00849712590675917,0.100452633830616,0.100448877852053,0.0455146994217076,0.0455017342194153,,0.148388457485777,0.149466988803762,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
-1.411,0.0440489897248722,0.0419485887834296,-1.46,0.00131032910106435,0.00131019180666098,-1.42,0.00384286422145533,0.00384095273001609,-1.411,0.0834568631981883,0.0736084713243343,-1.411,0.0137187914403042,0.0136290779314211,0.5901,,0.1130030215597908,0.11274332911093692,0.020419665321717066,0.02041882499031805,0.02041742443076315,0.001001002302801572,0.001001002208489082,0.0010010020513015827,,,0.100722774817841,0.100762232672508,0.100457956170753,0.100477714041427,0.00844287083635763,0.00844283828112714,0.100018294532162,0.100011747283595,0.0452645607189269,0.0452513886464914,,0.14789852260014,0.148969008411294,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
-1.401,0.0449542951075656,0.0428630689613308,-1.45,0.00140940227489719,0.00140926520371257,-1.41,0.00403897339060552,0.00403706645346505,-1.401,0.0845682892091788,0.0747725981913131,-1.401,0.0141994743477603,0.0141100422156418,0.6001,,0.11299819080495468,0.11273842890858875,0.020419619483734802,0.020418779150017254,0.02041737858660089,0.0010010022968624235,0.0010010022025499332,0.001001002045362434,,,0.100287752332055,0.100324362422948,0.100020379519735,0.100037427348637,0.00838776057665323,0.0083877277326916,0.0995765062545322,0.0995675037399598,0.0450104805390146,0.0449971276350994,,0.147398791925037,0.148462623374799,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
-1.391,0.0458557113918126,0.0437738118660362,-1.44,0.00150833510607665,0.00150819827438272,-1.4,0.00423468356157183,0.00423278140201815,-1.391,0.0856734040172319,0.075930849230227,-1.391,0.0146787978171866,0.0145896562539014,0.6101,,0.1129932788020031,0.1127334463156071,0.020419572875528366,0.020418732539453366,0.02041733197211073,0.0010010022908234742,0.001001002196510984,0.0010010020393234845,,,0.0998452239288491,0.0998794666415692,0.0995753212628997,0.0995900891367413,0.00833183258492793,0.00833179949479562,0.0991272778339311,0.0991161665403419,0.0447524767418965,0.0447389698050283,,0.146889227833623,0.147947840828802,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
-1.381,0.0467531729931366,0.0446807487507757,-1.43,0.00160711778799652,0.00160698121198845,-1.39,0.00442997564925232,0.00442807848885058,-1.381,0.0867721535510208,0.0770831555932698,-1.381,0.0151567180690811,0.0150678761570733,0.6201,,0.11298828554733321,0.1127283813296075,0.020419525497099394,0.020418685158628023,0.0204172845872943,0.001001002284684724,0.0010010021903722338,0.001001002033184734,,,0.0993951937932422,0.0994275632645758,0.0991227876600787,0.0991357180181548,0.00827509217291025,0.00827505888028594,0.0986706189710151,0.0986577554201016,0.0444905675496564,0.0444769341002264,,0.146369794532017,0.147424668172136,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
-1.371,0.047646615099107,0.0455838116238568,-1.42,0.00170574053479269,0.00170560423058464,-1.38,0.00462483063222144,0.00462293869074855,-1.371,0.0878644847770948,0.0782294495035484,-1.371,0.0156331915893452,0.0155446582991871,0.6301,,0.1129832110372848,0.1127232339481679,0.020419477348449542,0.02041863700754289,0.02041723643215326,0.0010010022784461732,0.0010010021841336827,0.0010010020269461829,,,0.0989376671420901,0.0989686706307486,0.0986627859488821,0.0986743330147008,0.00821754473147386,0.00821751128108998,0.0982065402523313,0.0981922905350758,0.04422477154823,0.0442110397891824,,0.145840458134895,0.146893113075084,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
-1.361,0.0485359736675761,0.0464829332475159,-1.41,0.00180419358228598,0.00180405756590596,-1.37,0.00481922955443395,0.00481734304981193,-1.361,0.088950345689798,0.0793696642468336,-1.361,0.0161081751320223,0.0160199593201871,0.6401,,0.11297805526814038,0.11271800416882863,0.020419428429580493,0.020418588086199646,0.020417187506689305,0.001001002272107821,0.0010010021777953307,0.0010010020206078314,,,0.0984726502515263,0.0985028074863275,0.0981953243696555,0.0982059535623029,0.00815919573020953,0.0081591621677859,0.0977350531711334,0.0977197924659376,0.0439551076890276,0.0439413064652973,,0.145301186739035,0.146353183486616,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
-1.351,0.0494211854247562,0.0473780471365908,-1.4,0.00190246718891809,0.00190233147630429,-1.36,0.00501315352691153,0.00501127267514189,-1.351,0.0900296853010746,0.0805037341631216,-1.351,0.0165816257219625,0.0164937361286195,0.6501,,0.11297281823612534,0.11271269198909273,0.020419378740493956,0.020418538394600005,0.02041713781090415,0.0010010022656696683,0.0010010021713571778,0.0010010020141696782,,,0.0980001504835255,0.0980299929899469,0.0977204121896474,0.0977305995157245,0.00810005071699003,0.00810001708916555,0.0972561701475499,0.0972402822226016,0.0436815952904874,0.0436677540472476,,0.144751950494741,0.14580488764175,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
-1.341,0.050302187863133,0.0482690875570207,-1.39,0.0020005516366863,0.00200041624368174,-1.35,0.00520658372941554,0.0052047087445137,-1.341,0.0911024536301671,0.0816315946380176,-1.341,0.0170535006574183,0.0169659459042513,0.6601,,0.11296749993740814,0.11270729740642571,0.02041932828119168,0.02041848793274572,0.02041708734479955,0.001001002259131715,0.0010010021648192242,0.0010010020076317246,,,0.0975201763115566,0.0975502467176201,0.0972380597263526,0.097248291153356,0.00804011531752776,0.00804008167179041,0.0967699045480787,0.0967537812486751,0.0434042540395532,0.043390402779338,,0.144192721675043,0.145248234069004,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
-1.331,0.051178919239224,0.0491559895241743,-1.38,0.0020984372320699,0.00209830217441899,-1.34,0.0053995014121043,0.00539763250603434,-1.331,0.0921686016932145,0.0827531820939465,-1.331,0.0175237575125741,0.0174365461006179,0.6701,,0.11296210036810019,0.11270182041825595,0.02041927705167543,0.020418436700638542,0.020417036108377265,0.0010010022524939606,0.00100100215818147,0.00100100200099397,,,0.0970327373452904,0.097063588667772,0.0967482783700022,0.0967590491820496,0.00797939523492534,0.00797936161954046,0.0962762707043841,0.0962603114259545,0.0431231039930767,0.0431092732318441,,0.14362347474259,0.14468323159797,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
-1.321,0.0520513185711801,0.0500386888010143,-1.37,0.00219611430695585,0.00219597960029907,-1.33,0.00559188789717527,0.00559002527978509,-1.321,0.0932280814927526,0.0838684339812004,-1.321,0.0179923541400002,0.0179054944475038,0.6801,,0.11295661952425622,0.11269626102197465,0.02041922505194698,0.020418384698280282,0.0204169841016391,0.0010010022457564052,0.0010010021514439149,0.0010010019942564149,,,0.0965378443543336,0.0965700392663176,0.0962510806051719,0.096262894741998,0.00791789624921896,0.00791786271315608,0.0957752839313731,0.095759895078963,0.0428381655791397,0.0428243863013431,,0.143044186414157,0.144109889366981,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
-1.311,0.0529193256362412,0.0509171218960992,-1.36,0.00229357321955639,0.00229343887942637,-1.32,0.00578372458049317,0.00578186845944885,-1.311,0.0942808460071233,0.08497728876883,-1.311,0.0184592486730477,0.0183727489533535,0.6901,,0.11295105740187421,0.11269061921493587,0.020419172282008183,0.020418331925672755,0.020416931324586884,0.0010010022389190494,0.0010010021446065587,0.0010010019874190587,,,0.0960355092909558,0.0960696193717852,0.095746480031483,0.0957598494116567,0.00785562421691467,0.00785559080977281,0.0952669605445283,0.0952525549795315,0.0425494595982953,0.0425357632110325,,0.14245483572267,0.14352821683089,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
-1.301,0.0537828809680424,0.0517912260614283,-1.35,0.00239080435532427,0.00239067039714095,-1.31,0.00597499293320072,0.00597314351392237,-1.301,0.0953268491798032,0.0860796859353871,-1.301,0.0189243995281666,0.0188382679076164,0.7001000000000001,,0.11294541399689556,0.11268489499445673,0.020419118741860864,0.020418278382817814,0.020416877777222467,0.0010010022319818926,0.0010010021376694019,0.0010010019804819017,,,0.0955257453117839,0.0955623502804828,0.0952344913833677,0.0952499352127087,0.00779258507051743,0.00779255184244916,0.0947513178764774,0.0947383143514185,0.0422570072247259,0.0422434255110356,,0.141855404076692,0.142938223768954,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
-1.291,0.0546419258537808,0.0526609392901335,-1.34,0.00248779812786112,0.00248766456692786,-1.3,0.00616567450331476,0.00616383198891301,-1.291,0.0963660459086474,0.0871755659595275,-1.291,0.0193877654071646,0.0193020098830235,0.7101,,0.1129396893052054,0.11267908835781748,0.020419064431506897,0.02041822406971733,0.020416823459547727,0.001001002224944935,0.0010010021306324438,0.001001001973444944,,,0.095008566798435,0.0950482537317054,0.0947151305488773,0.0947331746150685,0.00772878481805305,0.00772875181968738,0.094228374292778,0.0942171968749691,0.0419608300073141,0.0419473950786944,,0.141245875317279,0.142339920292815,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
-1.281,0.0554964023312417,0.0535262003140232,-1.33,0.00258454497982377,0.00258441183132166,-1.29,0.00635575091731047,0.00635391550852036,-1.281,0.0973983920350642,0.08826487031048,-1.281,0.0198493052993964,0.0197639337377987,0.7201,,0.11293388332263231,0.1126731993022616,0.02041900935094819,0.020418168986373213,0.020416768371564576,0.0010010022178081764,0.0010010021234956852,0.0010010019663081852,,,0.0944839893770639,0.0945273519129822,0.0941884145875083,0.0942095905419258,0.00766422954258304,0.00766419682494714,0.0936981492069014,0.093689226691811,0.0416609498706269,0.0416476941188468,,0.140626235772147,0.141733316854586,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
-1.271,0.0563462531856902,0.0543869486009807,-1.32,0.0026810353838205,0.00268090266280589,-1.28,0.00654520388168281,0.00654337577680228,-1.271,0.0984238443331176,0.0893475414383906,-1.271,0.0203089784838859,0.0202239986178041,0.7301,,0.11292799604494883,0.11266722782499586,0.020418953500186663,0.020418113132787383,0.02041671251327494,0.0010010022105716168,0.0010010021162591262,0.0010010019590716258,,,0.0939520299368003,0.0939996674653617,0.0936543617470271,0.0936792063748249,0.00759892540171219,0.00759889301615232,0.0931606630943949,0.0931544284095865,0.0413573891158097,0.0413443451640892,,0.139996474307083,0.141118424255045,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
-1.261,0.057191421946634,0.0552431243522226,-1.31,0.00277725984330932,0.00277712756470746,-1.27,0.0067340151845007,0.00673219457932576,-1.261,0.099442360498568,0.0904235227645487,-1.261,0.0207667445313869,0.0206821639586211,0.7401,,0.11292202746787137,0.11266117392319042,0.020418896879224276,0.020418056508961807,0.02041665588468079,0.0010010022032352567,0.001001002108922766,0.0010010019517352655,,,0.0934127066470551,0.0934652234887326,0.0931129914792711,0.0931420459587803,0.00753287862708915,0.00753284662519066,0.0926159375062096,0.0926128271067182,0.0410501704213884,0.0410373710750235,,0.139356582374528,0.140495253651916,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
-1.251,0.0580318528844538,0.0560946684994219,-1.3,0.00287320889348366,0.00287307707208596,-1.26,0.00692216669694098,0.00692035378470211,-1.251,0.100453899137855,0.0914927586715034,-1.251,0.0212225633063768,0.021138389487566,0.7501,,0.11291597758706041,0.11265503759397909,0.02041883948806301,0.02041799911489847,0.020416598485784112,0.0010010021957990957,0.001001002101486605,0.0010010019442991042,,,0.0928660389736738,0.0929240435471786,0.09256432445491,0.0925981336074255,0.00746609552389976,0.00746606395740645,0.0920639950811761,0.0920644483372074,0.0407393168439783,0.0407267950404869,,0.138706554059287,0.139863816568259,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
-1.241,0.0588674910069178,0.0569415227016982,-1.29,0.00296887310215901,0.0029687417526178,-1.25,0.00710964037480702,0.0071078353461068,-1.241,0.101458419757024,0.0925551944930759,-1.241,0.0216763949689883,0.0215926352256439,0.7601,,0.11290984639812056,0.11264881883445914,0.02041878132670488,0.02041794095059937,0.020416540316586917,0.0010010021882631338,0.0010010020939506432,0.0010010019367631424,,,0.0923120476939197,0.0923761516743668,0.0920083825771496,0.0920474941081931,0.00739858247035336,0.00739855139108626,0.0915048595576167,0.0915093181354637,0.0404248518188981,0.0404126405777642,,0.138046386121304,0.139224124900957,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
-1.231,0.0596982820555671,0.0577836293424817,-1.28,0.00306424307065098,0.00306411220747501,-1.24,0.00729641826003344,0.00729462130278377,-1.231,0.102455882750611,0.0936107765042776,-1.231,0.0221281999768774,0.0220448614894382,0.7701,,0.11290363389660085,0.11264251764169173,0.02041872239515191,0.02041788201606656,0.02041648137709125,0.001001002180627371,0.0010010020863148803,0.0010010019291273797,,,0.0917507549102691,0.0918215723789645,0.0914451889943626,0.0914901527275254,0.00733034591716186,0.00733031537693759,0.09093855578408,0.0909474630211631,0.0401067991606872,0.040094931532782,,0.137376078035453,0.138576190929295,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
-1.221,0.0605241725019914,0.0586209315262526,-1.27,0.00315930943464834,0.00315917907219882,-1.23,0.00748248248217351,0.0074806937815342,-1.221,0.103446249390473,0.0946594519111392,-1.221,0.022577939087029,0.0224950288929396,0.7801,,0.11289734007799465,0.11263613401270171,0.020418662693406173,0.020417822311302104,0.020416421667299192,0.0010010021728918074,0.0010010020785793168,0.0010010019213918162,,,0.0911821840630042,0.0912603306500869,0.0908747681116338,0.0909261352161127,0.00726139238701178,0.00726136243756063,0.0903651097291876,0.0903789100041346,0.0397851830635259,0.0397736920802838,,0.136695632028306,0.137920027323638,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
-1.211,0.0613451095439902,0.0594533730751626,-1.26,0.00325406286508181,0.00325393301756785,-1.22,0.00766781525987523,0.00766603499818971,-1.211,0.10442948181459,0.0957011688404582,-1.211,0.0230255733575027,0.0229430983493127,0.7901,,0.11289096493773995,0.11262966794447803,0.02041860222146975,0.020417761836308092,0.020416361187212823,0.0010010021650564433,0.0010010020707439525,0.0010010019135564515,,,0.090606359941589,0.0906924519627691,0.0902971456012068,0.0903554678141579,0.00719172847402917,0.00719169916691296,0.0897845484905839,0.0898036865892719,0.039460028101555,0.039448946723985,,0.136005053111817,0.137255647154207,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
-1.201,0.0621610411016242,0.0602808985255405,-1.25,0.00334849406898649,0.0033483647504608,-1.21,0.00785239890233438,0.00785062725907004,-1.201,0.10540554301583,0.0967358763294736,-1.201,0.0234710641491149,0.0233890310726029,0.8001,,0.11288450847121942,0.11262311943397355,0.020418540979344764,0.020417700591086628,0.02041629993683428,0.0010010021571212782,0.0010010020628087872,0.0010010019056212864,,,0.0900233086948185,0.0901179622834646,0.089712348411822,0.0897781772566652,0.00712136084323736,0.00712133222976731,0.089196900302979,0.0892218207814695,0.0391313592290972,0.0391207202967074,,0.135304349113918,0.136583063899938,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
-1.191,0.0629719158131608,0.0611034531242882,-1.24,0.00344259379035947,0.00344246501471381,-1.2,0.00803621581073835,0.00803445296242516,-1.191,0.106374396830679,0.0977635243154727,-1.191,0.023914373127064,0.0238327885793834,0.8101,,0.11287797067376062,0.11261648847810542,0.020418478967033356,0.02041763857563988,0.020416237916165692,0.0010010021490863123,0.0010010020547738213,0.0010010018975863204,,,0.0894330578397293,0.0895368880755646,0.0891204047769379,0.0891942907787514,0.00705029623000775,0.0070502683611624,0.0886021945452793,0.0886333410905811,0.0387992017807753,0.0387890379604923,,0.134593530705956,0.135902291457444,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
-1.181,0.0637776830309193,0.061920982825169,-1.23,0.00353635281101025,0.00353622459197209,-1.19,0.00821924847969344,0.00821749459986173,-1.181,0.107336007927953,0.0987840636253376,-1.181,0.0243554622624948,0.0242743326903434,0.8201,,0.11287135154063609,0.11260977507375503,0.020418416184537692,0.020417575789970013,0.020416175125209265,0.0010010021409515455,0.0010010020466390541,0.0010010018894515533,,,0.0888356362692654,0.0889492563049387,0.0885213442218277,0.088603836120977,0.00697854143950333,0.00697851436584673,0.0880004617467991,0.0880382765363984,0.0384635814715294,0.0384539252066903,,0.13387261142697,0.135213344150059,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
-1.171,0.0645782928170173,0.0627334342849948,-1.22,0.00362976195140882,0.00362963430253608,-1.18,0.00840147949863287,0.00839973475775405,-1.171,0.108290341797489,0.0997974459650395,-1.171,0.0247942938340045,0.0247136255318183,0.8301000000000001,,0.11286465106706342,0.11260297921776816,0.020418352631859975,0.020417512234079227,0.020416111563967183,0.0010010021327169778,0.0010010020384044866,0.0010010018812169855,,,0.0882310742586917,0.0883550944454941,0.0879151975695462,0.0880068415346962,0.00690610334611534,0.00690607711771554,0.0873917335925494,0.0874366566536487,0.0381245243965313,0.0381154078560294,,0.133141607704779,0.134516236736978,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
-1.161,0.0653736959390213,0.0635407548597142,-1.21,0.00372281207152567,0.00372268500620194,-1.17,0.00858289155321343,0.0085811561186394,-1.161,0.109237364738812,0.100803623909085,-1.161,0.0252308304290906,0.0251506295372622,0.8401,,0.11285786924820562,0.11259610090695506,0.020418288309002434,0.020417447907969746,0.020416047232441694,0.0010010021243826094,0.0010010020300701182,0.0010010018728826172,,,0.087619403470752,0.0877544304847498,0.0873019969457632,0.0874033357874227,0.0068329888928927,0.00683296355924075,0.0867760429276008,0.0868285114970085,0.0377820570309943,0.0377735120586579,,0.132400538873845,0.133810984422477,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
-1.151,0.0661638438655067,0.0643428926004068,-1.2,0.0038154940716644,0.00381536760309633,-1.16,0.00876346742669462,0.00876174146259778,-1.151,0.110177043849801,0.101802550889925,-1.151,0.025665034945545,0.0255853074486651,0.8501,,0.11285100607917088,0.11258914013809064,0.020418223215967313,0.02041738281164383,0.020415982130635044,0.00100100211594844,0.001001002021635949,0.0010010018644484478,,,0.0870006569595685,0.0871472929294259,0.0866817757824613,0.0867933481682099,0.00675920509096447,0.00675918070089407,0.086153423760519,0.0862138716461328,0.03743620622988,0.0374282642941629,,0.131649427189922,0.133097602865224,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
-1.141,0.0669486887615315,0.0651397962491874,-1.19,0.0039077988932931,0.00390767303450537,-1.15,0.00894319000130064,0.00894147366861611,-1.141,0.111109347015341,0.102794181187325,-1.141,0.0260968705927868,0.0260176223179131,0.8601,,0.1128440615550132,0.11258209690791467,0.020418157352756882,0.02041731694510376,0.020415916258549525,0.00100100210741447,0.0010010020131019787,0.0010010018559144774,,,0.0863748691732816,0.0865337108110437,0.0860545688204975,0.0861769084930424,0.00668475901895526,0.0066847356205631,0.0855239112658723,0.0855927682106966,0.0370869992274996,0.0370796913715631,,0.130888297841456,0.132376108187674,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
-1.131,0.0677281834840214,0.0659314152350244,-1.18,0.00399971751986752,0.00399959228369796,-1.14,0.00912204225957178,0.00912033571593684,-1.131,0.112034242895969,0.103778469917716,-1.131,0.0265263008931443,0.0264475375080951,0.8701,,0.11283703567073203,0.11257497121313154,0.020418090719373467,0.020417250308351842,0.02041584961618745,0.0010010020987806993,0.0010010020044682079,0.0010010018472807066,,,0.0857420759554319,0.0859137136915362,0.0854204121110307,0.0855540471102384,0.00660965782239363,0.00660963546296059,0.0848875417858131,0.0849652328354471,0.0367344636370113,0.0367278204292749,,0.130117178957745,0.131646516985545,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
-1.121,0.0685022815770812,0.0667176996694761,-1.17,0.00409124097764665,0.00409111637674303,-1.13,0.00930000728569405,0.00929831068539103,-1.121,0.112951700916529,0.104755373023519,-1.121,0.0269532896830804,0.0268750166947549,0.8801,,0.1128299284212729,0.11256776305041083,0.020418023315819385,0.02041718290139041,0.02041578220355116,0.0010010020900471273,0.001001001995734636,0.0010010018385471346,,,0.0851023145450882,0.0852873316688647,0.0847793430158159,0.0849247949058587,0.00653390871311347,0.0065338874390269,0.0842443528307348,0.0843312977052652,0.036378627449812,0.0363726789350514,,0.129336101613856,0.130908846337376,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
-1.111,0.0692709372672199,0.0674986003423492,-1.16,0.00418236033650524,0.00418223638332112,-1.12,0.00947706826681746,0.00947538176071588,-1.111,0.113861691254821,0.105724847262454,-1.111,0.0273778011143649,0.0273000238670906,0.8901,,0.11282273980152713,0.11256047241638713,0.020417955142097002,0.020417114724221825,0.020415714020643017,0.001001002081213755,0.0010010019869012637,0.0010010018297137617,,,0.0844556235757239,0.0846545953826406,0.0841314002063718,0.0842891833091213,0.00645751896864839,0.0064574988253254,0.083594383079009,0.0836909955502324,0.0360195190348238,0.0360142946858926,,0.128545099832291,0.130163113814166,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
-1.101,0.0700341054585099,0.0682740687172827,-1.15,0.00427306671074038,0.00427294341752982,-1.11,0.00965320849435672,0.00965153222985675,-1.101,0.114764184830265,0.106686850196848,-1.101,0.0277997996551948,0.0277225233291014,0.9001,,0.11281546980633234,0.11255309930766032,0.020417886198208703,0.02041704577684848,0.020415645067465415,0.0010010020722805814,0.0010010019779680903,0.0010010018207805883,,,0.0838020430728508,0.0840155360197496,0.0834766236620273,0.0836472442978195,0.00638049593161915,0.00638047696343125,0.0829376723758076,0.083044359650704,0.0356571671376765,0.035652695807927,,0.127744210581427,0.129409337489083,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
-1.091,0.0707917417276705,0.0690440569272627,-1.14,0.00436335125986861,0.00436322863868336,-1.1,0.00982841136527909,0.00982674548625372,-1.091,0.115659153292577,0.107641340182932,-1.091,0.0282192500912603,0.0281424797006844,0.9101,,0.11280811843047238,0.11254564372079558,0.020417816484156893,0.02041697605927279,0.020415575344020786,0.0010010020632476074,0.0010010019689351158,0.001001001811747614,,,0.0831416144504178,0.0833701853199764,0.0828150546668535,0.08299901040374,0.0063028470091141,0.00630282925931315,0.0822742617310163,0.0823914238423829,0.0352916008797836,0.0352879107562633,,0.126933473770725,0.128647535947262,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
-1.081,0.0715438023190842,0.06980851777007,-1.13,0.00445320518942152,0.00445308325210607,-1.09,0.0100026603833726,0.0100010050301127,-1.081,0.116546569010457,0.108588276360148,-1.081,0.0286361175267631,0.028559857918679,0.9201,,0.11280068566867757,0.11253810565232358,0.02041774599994402,0.0204169055714972,0.020415504850311565,0.0010010020541148326,0.0010010019598023407,0.0010010018026148386,,,0.0824743805059844,0.0827185755816253,0.0821467358054922,0.0823445147180797,0.00622457967206276,0.0062245631827084,0.0816041933162474,0.0817322225213944,0.0349228497573155,0.0349199683148104,,0.126112932242733,0.127877728295662,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
-1.071,0.0722902441397527,0.0705674047036661,-1.12,0.00454261975173123,0.00454249850991985,-1.08,0.0101759391605019,0.0101742944696609,-1.071,0.117426405060294,0.109527618640461,-1.071,0.0290503673853811,0.0289746232378636,0.9301,,0.1127931715156248,0.11253048509874063,0.020417674745572555,0.02041683431352417,0.020415433586340244,0.0010010020448822567,0.0010010019505697649,0.0010010017933822632,,,0.0818003854146815,0.0820607396671376,0.0814717109578914,0.0816837908968586,0.00614570145460237,0.00614568626649108,0.0809275104609618,0.0810667906493589,0.0345509436400672,0.0345488975960669,,0.125282631761907,0.127099934173005,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
-1.061,0.0730310247541878,0.0713206718415198,-1.11,0.00463158624671414,0.00463146571182542,-1.07,0.0103482314178484,0.0103465975223873,-1.061,0.118298635214906,0.110459327697685,-1.061,0.0294619654111868,0.0293867412319027,0.9401,,0.11278557596593783,0.11252278205650876,0.02041760272104498,0.020416762285356212,0.02041536155210931,0.0010010020355498803,0.001001001941237388,0.0010010017840498865,,,0.0811196747219731,0.0813967110087003,0.0807900252929593,0.0810168731663256,0.00606621995343766,0.00606620610603354,0.0802442576477087,0.0803951637584595,0.0341759127702226,0.034174728040877,,0.124442621000268,0.126314173759781,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
-1.051,0.0737661023792467,0.07206827394788,-1.1,0.00472009602264403,0.00471997620587752,-1.06,0.0105195209871335,0.0105178980162676,-1.051,0.119163233932288,0.111383364956837,-1.051,0.0298708776695138,0.0297961777942468,0.9501000000000001,,0.11277789901418724,0.11251499652205582,0.020417529926363833,0.02041668948699584,0.0204152887476213,0.001001002026117703,0.0010010019318052112,0.001001001774617709,,,0.0804322953352341,0.0807265236138449,0.0801017252611521,0.0803437963283559,0.00598614282719364,0.00598613035856103,0.0795544805064974,0.079717377956504,0.0337977877610167,0.0337974894181538,,0.123592951519925,0.125520467788319,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
-1.041,0.0744954358789127,0.0728101664329963,-1.09,0.00480814047692071,0.00480802138925382,-1.05,0.0106897918118289,0.0106881798909733,-1.041,0.120020176344405,0.112299692583506,-1.041,0.0302770705477788,0.0302028991389847,0.9601,,0.11277014065489077,0.11250712849177573,0.020417456361531642,0.020416615918445614,0.020415215172878767,0.0010010020165857247,0.0010010019222732327,0.0010010017650857307,,,0.0797382955141615,0.080050212071034,0.0794068585860113,0.0796645957658365,0.00590547779576166,0.00590546674249964,0.0788582258083111,0.0790334699319768,0.033416599595294,0.0334172118245673,,0.122733677752507,0.124718837552926,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
-1.031,0.075218984759025,0.073546305348293,-1.08,0.00489571105683487,0.00489559270901767,-1.04,0.010859027948348,0.0108574271990666,-1.031,0.120869438246009,0.113208273473257,-1.031,0.0306805107562554,0.030606871801651,0.9701,,0.11276230088251342,0.11249917796202855,0.020417382026550995,0.020416541579708104,0.020415140827884298,0.0010010020069539456,0.0010010019126414538,0.0010010017554539512,,,0.0790377248600377,0.0793678115552314,0.0787054742546659,0.0789793074480379,0.0058242326396385,0.00582422303681749,0.07815554145778,0.0783434769590798,0.0330323796239662,0.033033925684198,,0.12186485697553,0.12390930492009,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
-1.021,0.0759367091619581,0.0742766473814984,-1.07,0.00498279926032222,0.00498268166287451,-1.03,0.0110272135672256,0.011025624107179,-1.021,0.121710996083497,0.114109071241079,-1.021,0.0310811653288009,0.0310080626399876,0.9801,,0.1127543796914675,0.11249114492914049,0.02041730692142449,0.02041646647078592,0.020415065712640495,0.0010010019972223657,0.0010010019029098739,0.001001001745722371,,,0.0783306343038664,0.078679357833455,0.0779976225073206,0.0782879679359685,0.00574241519925875,0.00574240708035929,0.0774464764850257,0.0776474369027592,0.0326451595643698,0.0326476617481545,,0.120986549285749,0.123091892338738,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
-1.011,0.0766485698612612,0.075001149851735,-1.06,0.0050693966367151,0.00506927979992202,-1.02,0.0111943329542813,0.0111927548971753,-1.011,0.122544826943803,0.115002050210855,-1.011,0.0314790016235413,0.0314064388346613,0.9901,,0.11274637707611304,0.11248302938940424,0.020417231046154758,0.02041639059168169,0.020414989827150006,0.0010010019873909852,0.0010010018930784932,0.0010010017358909903,,,0.0776170760934031,0.0779848872703088,0.0772833548257478,0.0775906143877109,0.00566003337432045,0.00566002677117412,0.0767310810366967,0.0769453882237162,0.0322549714985229,0.0322584510941532,,0.120098817569544,0.122266622850559,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
-1.001,0.0773545282562492,0.0757197707045716,-1.05,0.00515549478748581,0.0051553787213939,-1.01,0.0113603705117657,0.0113588039673023,-1.001,0.123370908543335,0.1158871754049,-1.001,0.0318739873235081,0.0318019678899389,1.0001,,0.11273829303075777,0.11247483133907908,0.02041715440074445,0.02041631394239807,0.020414913171415496,0.001001001977459804,0.0010010018831473119,0.0010010017259598088,,,0.0768971037791032,0.0772844368334906,0.076562723920806,0.0768872845637346,0.00557709512310381,0.00557709006583662,0.0760094063662099,0.0762373699833984,0.0318618478712852,0.0318663251260614,,0.119201727470382,0.12143352010038,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
-0.991,0.0780545463665593,0.076432468507043,-1.04,0.00524108536698245,0.00524097008139729,-1,0.0115253107594951,0.0115237558333226,-0.991,0.124189219216959,0.116764412533531,-0.991,0.032266090437234,0.0321946176343191,1.0101,,0.11273012754965728,0.11246655077439083,0.020417076985196254,0.02041623652293776,0.020414835745439647,0.0010010019674288216,0.001001001873116329,0.0010010017159288263,,,0.0761707721990141,0.076578044099274,0.075835783719007,0.0761780168321855,0.00549360846178341,0.00549360497876156,0.0752815048232191,0.0755234218489699,0.0314658214884191,0.0314713155734005,,0.118295347353415,0.120592608346595,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
-0.981,0.0787485868266722,0.0771392024426393,-1.03,0.00532616008316325,0.00532604558764376,-0.99,0.0116891383359668,0.0116875951296326,-0.981,0.124999737907024,0.117633727984704,-0.981,0.0326552792993086,0.0325843562211233,1.0201,,0.11272188062701538,0.11245818769153228,0.02041699879951287,0.020416158333303458,0.02041475754922519,0.0010010019572980382,0.0010010018629855461,0.0010010017057980433,,,0.075438137462636,0.075865747257961,0.0751025893481559,0.0754628501741469,0.00540958146373359,0.00540957958151175,0.0745474298423279,0.0748035840982575,0.0310669255145567,0.0310734544908108,,0.117379748267277,0.119743912471648,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
-0.971,0.0794366128803945,0.077839932306269,-1.02,0.00541071069831792,0.00541059700217384,-0.98,0.0118518379994643,0.0118503066103667,-0.971,0.125802444152451,0.118495088813701,-0.971,0.0330415225708863,0.0329711521290461,1.0301,,0.11271355225698401,0.11244974208666303,0.02041691984369705,0.02041607937349791,0.020414678582774858,0.0010010019470674547,0.0010010018527549622,0.0010010016955674592,,,0.074699256933781,0.075147585119302,0.0743631971220901,0.0747418241888704,0.00532502225882716,0.00532502200209941,0.0738072359310708,0.07407789762467,0.0306651934710707,0.0306727742574748,,0.116455003903129,0.118887457992556,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
-0.961,0.0801185883753188,0.0785346184991989,-1.01,0.00549472902978668,0.00549461614207518,-0.97,0.0120133946291435,0.0120118751504859,-0.961,0.126597318077855,0.11934846273289,-0.961,0.033424789240161,0.0333549741626663,1.0401,,0.11270514243366364,0.11244121395590986,0.020416840117751543,0.020415999643523888,0.020414598846091443,0.00100100193673707,0.0010010018424245776,0.0010010016852370742,,,0.0739541892124595,0.0744235971178814,0.0736176645245423,0.0740149790989747,0.00523993903272756,0.00523994042428099,0.0730609786571816,0.073346403942088,0.0302606592338542,0.0302693075765,,0.115521190551038,0.118023271071493,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
-0.951,0.0807944777572506,0.0792232220239732,-1,0.00557820695067199,0.00557809488019404,-0.96,0.0121737932261055,0.0121722857468512,-0.951,0.127384340382745,0.120193818101544,-0.951,0.0338050486227944,0.033735791452919,1.0501,,0.11269665115110329,0.11243260329536679,0.02041675962167915,0.020415919143384174,0.020414518339177724,0.0010010019263068843,0.001001001831994392,0.0010010016748068888,,,0.0732029941158235,0.0736938233184646,0.0728660501921571,0.0732823557556069,0.00515434002617439,0.00515434308684545,0.072308714635174,0.0726091451897223,0.0298533570310071,0.0298630874742586,,0.11457838705374,0.117151378526399,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
-0.941,0.0814642460646128,0.0799057044793169,-0.99,0.00566113639054386,0.00566102514584037,-0.95,0.0123330189144545,0.0123315235192829,-0.941,0.12816349233077,0.121031123915739,-0.941,0.0341822703623113,0.03411357345753,1.0601,,0.11268807840330085,0.11242391010109516,0.02041667835548268,0.020415837873081606,0.020414437062036533,0.0010010019157768982,0.0010010018214644059,0.0010010016642769022,,,0.0724457326582003,0.0729583044213045,0.0721084138966896,0.0725439956435661,0.00506823353426228,0.00506823828289607,0.0715505015122567,0.0718661641369367,0.0294433214404348,0.0294541472996853,,0.113626674757875,0.11627180784164,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
-0.931,0.0821278589228309,0.0805820280550247,-0.98,0.0057435093361379,0.00574339892548633,-0.94,0.0124910569423418,0.0124895737116049,-0.931,0.128934755739027,0.121860349798322,-0.931,0.034556424430452,0.0344882899614135,1.0701,,0.1126794241842031,0.11241513436912393,0.02041659631916498,0.020415755832619016,0.020414355014670735,0.0010010019051471112,0.0010010018108346187,0.0010010016536471154,,,0.0716824670302494,0.0722170817674035,0.071344816526415,0.0717999408863851,0.00498162790571341,0.00498163435912573,0.0707863979536093,0.0711175041880333,0.0290305873873571,0.0290425207235299,,0.11266613746276,0.115384587178704,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
-0.921,0.0827852825386951,0.0812521555268397,-0.97,0.00582531783204657,0.00582520826345813,-0.93,0.0126478926829936,0.0126464216926744,-0.921,0.129698112967435,0.122681465988961,-0.921,0.0349274811274927,0.0348599110770339,1.0801,,0.11267068848770602,0.11240627609544968,0.020416513512728926,0.020415673021999283,0.020414272197083205,0.0010010018944175234,0.0010010018001050305,0.001001001642917527,,,0.0709132605772762,0.0714701973437288,0.0705753200667828,0.0710502342513668,0.00489453154214334,0.00489453971508585,0.0700164636270428,0.0703632093869982,0.0286151901417327,0.028628241737566,,0.111696861366793,0.114489745386925,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
-0.911,0.0834364836947102,0.0819160502513239,-0.96,0.00590655398140563,0.00590644526262138,-0.92,0.0128035116357245,0.0128020529573964,-0.911,0.130453546908179,0.12349444333428,-0.911,0.035295411082524,0.0352284072447327,1.0901,,0.11266187130765493,0.11239733527603678,0.020416429936177413,0.02041558944122532,0.020414188609276844,0.0010010018835881346,0.0010010017892756419,0.0010010016320881384,,,0.0701381777767399,0.0707176937883772,0.0697999875803449,0.0702949191545733,0.0048069528973205,0.00480696280244887,0.0692407591870722,0.0696033244222028,0.0281971653155979,0.0282113446537536,,0.110718935011558,0.113587312014246,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
-0.901,0.0840814297434287,0.0825736761607249,-0.95,0.00598720994657206,0.00598710208505967,-0.91,0.0129578994269381,0.0129564531277249,-0.901,0.131201040975214,0.124299253278076,-0.901,0.0356601852536998,0.0355937492330208,1.1001,,0.11265297263784461,0.11238831190681765,0.020416345589513364,0.020415505090300046,0.020414104251254596,0.0010010018726589452,0.0010010017783464525,0.0010010016211589488,,,0.0693572842149894,0.069959614395687,0.0690188831859935,0.0695340396657645,0.00471890047641926,0.00471891212426433,0.0684593462584282,0.0688378946310593,0.0277765488603241,0.0277918641033552,,0.109732449223725,0.112677317318003,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
-0.891,0.084720088601778,0.0832249977578403,-0.94,0.00606727794979497,0.0060671709527466,-0.9,0.0131110418111099,0.0131096079536485,-0.891,0.131940579093846,0.125095867851626,-0.891,0.0360217749284494,0.0359559081388382,1.1101,,0.11264399247201962,0.11237920598369287,0.02041626047273974,0.020415419969226415,0.020414019123019423,0.001001001861629955,0.001001001767317462,0.0010010016101299583,,,0.0685706465632686,0.0691960031212927,0.0682320720375409,0.0687676405132816,0.0046303828352665,0.00463039623420872,0.0676722874190358,0.0680669660046277,0.027353377063794,0.0273698350360048,,0.108737497054838,0.111759792275735,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
-0.881,0.0853524287453729,0.0838699801108828,-0.93,0.00614675027388298,0.0061466441482111,-0.89,0.0132629246717592,0.013261503314162,-0.881,0.132672145690387,0.125884259664094,-0.881,0.036380151723653,0.0363148553877812,1.1201,,0.11263493080387436,0.11237001750253119,0.02041617458585951,0.02041533407800741,0.02041393322457431,0.0010010018505011641,0.0010010017561886712,0.001001001599001167,,,0.0677783325530262,0.0684269045871209,0.0674396203016768,0.0679957670888754,0.00454140857958201,0.00454142373582894,0.0668796461824877,0.0672905851921696,0.0269276865475003,0.0269452927187279,,0.107734173719072,0.110834768596021,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
-0.871,0.085978419202829,0.08450858884835,-0.92,0.00622561926286078,0.00622551401519595,-0.88,0.0134135340224045,0.013412125218224,-0.871,0.133395725681874,0.126664401893025,-0.871,0.0367352875857932,0.0366705627342982,1.1301,,0.11262578762705334,0.11236074645916985,0.020416087928875684,0.020415247416646055,0.020413846555922276,0.0010010018392725723,0.0010010017449600794,0.001001001587772575,,,0.066980410950572,0.0676523640863225,0.0666415951353395,0.0672184654524727,0.00445198636421239,0.00445200328177949,0.0660814869800426,0.0665087995056476,0.0264995142635678,0.0265182727349135,,0.106722576529066,0.109902278729324,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
-0.861,0.0865980295500687,0.0851407901538997,-0.91,0.00630387732262241,0.00630377295930971,-0.87,0.0135628560075055,0.0135614598057001,-0.861,0.134111304465883,0.12743626827494,-0.861,0.0370871547910638,0.0370230022618547,1.1401000000000001,,0.11261656293515131,0.11235139284941466,0.020416000501791293,0.020415159985145367,0.02041375911706637,0.0010010018279441794,0.0010010017336316865,0.0010010015764441824,,,0.0661769515311185,0.0668724275881393,0.0658380646625364,0.0664357823368808,0.00436212489235887,0.0043621435730535,0.0652778751421775,0.0657216569241665,0.0260688974917016,0.0260888109832351,,0.10570280482992,0.108962355878856,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
-0.851,0.0872112299046294,0.0857665507612352,-0.9,0.00638151692157554,0.00638141344867182,-0.86,0.0137108769033899,0.0137094933482912,-0.851,0.134818867910405,0.12819983309604,-0.851,0.0374357259454594,0.0373721463830693,1.1501000000000001,,0.11260725672171351,0.11234195666904025,0.020415912304609398,0.020415071783508425,0.020413670908009652,0.001001001816515986,0.001001001722203493,0.0010010015650159885,,,0.0653680250522504,0.0660871417427007,0.0650290979506513,0.0656477651524244,0.0042718329147988,0.00427185335820755,0.0644688768797253,0.064929206098353,0.0256358738360631,0.0256569436765214,,0.104674959931469,0.108015034011457,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
-0.841,0.0878179909199714,0.0863858379490021,-0.89,0.00645853059127918,0.00645842801455093,-0.85,0.0138575831191676,0.0138562122504495,-0.841,0.135518402343814,0.128955071183003,-0.841,0.0377809739848228,0.0377179678398206,1.1601,,0.11259786898023579,0.11233243791379001,0.020415823337333088,0.020414982811738314,0.020413581928755222,0.001001001804987992,0.0010010017106754988,0.001001001553487994,,,0.064553703226862,0.0652965538857482,0.0642147649862764,0.0648544619915137,0.004181119229101,0.00418114143258026,0.0636545592646266,0.0641314963546708,0.0252004812220771,0.0252227073405757,,0.103639145038916,0.10706034786847,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
-0.831,0.0884182837797917,0.0869986195356987,-0.88,0.0065349109270765,0.00653480925199646,-0.84,0.0140029611976305,0.0140016030502783,-0.831,0.136209894544914,0.129701957893894,-0.831,0.0381228721748763,0.0380604397033262,1.1701,,0.1125883997041649,0.11232283657937651,0.02041573359996548,0.020414893069838146,0.02041349217930621,0.0010010017933601968,0.001001001699047704,0.0010010015418601993,,,0.0637340586956074,0.0645007120432826,0.063395136650608,0.0640559216331383,0.00408999267883497,0.00409001663750493,0.0628349902103286,0.0633285776996689,0.0247627578931712,0.024786138812942,,0.102595465181954,0.106098332976632,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
-0.821,0.0890120801923457,0.0876048638746039,-0.87,0.00661065058871771,0.00661054982046336,-0.83,0.0141469978161372,0.0141456524204199,-0.821,0.136893331733068,0.130440469109188,-0.821,0.0384613941112143,0.0383995353741948,1.1801,,0.11257884888689863,0.11231315266148152,0.020415643092509705,0.02041480255781108,0.020413401659665764,0.0010010017816326014,0.0010010016873201078,0.001001001530132603,,,0.0629091649989038,0.0636996649361334,0.0625702846944432,0.0632521935472857,0.00399846215277408,0.00399848785951592,0.0620102384518624,0.0625205008241585,0.0243227424074495,0.0243472752416188,,0.101544027142459,0.105129025658952,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
-0.811,0.0895993523847745,0.0882045398487241,-0.86,0.00668574230098065,0.00668564244443003,-0.82,0.0142896797874845,0.0142883471689283,-0.811,0.13756870155842,0.131170581222894,-0.811,0.0387965137192748,0.0387352285824526,1.1901,,0.11256921652178598,0.1123033861557562,0.020415551814968944,0.020414711275660278,0.02041331036983706,0.0010010017698052049,0.0010010016754927113,0.0010010015183052063,,,0.0620790965485342,0.0628934619844436,0.0617402817128182,0.0624433278992801,0.00390653658409259,0.00390656402954922,0.06118037352563,0.0617073171073163,0.0238804736343051,0.0239061540837178,,0.100484939380878,0.104152463045599,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
-0.801,0.0901800730974463,0.0887976168657609,-0.85,0.00676017885427879,0.00676007991400943,-0.81,0.0144309940607661,0.0144296742401289,-0.801,0.138235992092201,0.1318922711338,-0.801,0.0391282052542823,0.0390674933875434,1.2001,,0.11255950260212744,0.11229353705782119,0.020415459767346385,0.020414619223388945,0.02041321830982331,0.0010010017578780072,0.0010010016635655138,0.0010010015063780088,,,0.0612439285988916,0.0620821533120689,0.0609052011193273,0.0616293755540369,0.00381422494955687,0.00381425412213681,0.0603454657489338,0.0608890786207102,0.0234359907509709,0.0234628131040688,,0.0994183119614235,0.103168683084763,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
-0.791,0.0907542155783118,0.089384064853103,-0.84,0.00683395310526666,0.00683385508555324,-0.8,0.0145709277222162,0.0145696207154641,-0.791,0.138895191817121,0.132605516236833,-0.791,0.0394564433011646,0.0393963041783057,1.2101,,0.11254970712117512,0.1122836053632669,0.02041536694964524,0.020414526401000298,0.020413125479627744,0.001001001745851009,0.0010010016515385155,0.001001001494351011,,,0.0604037372179097,0.0612657897508871,0.0600651171201628,0.0608103880802324,0.00372153626871051,0.00372156715459528,0.0595055861992804,0.0600658381322449,0.0229893332390128,0.0230172903737681,,0.0983442564761698,0.102177724553524,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
-0.781,0.0913217535772738,0.0899638542528436,-0.83,0.00690705797743754,0.00690696088224933,-0.79,0.014709467996041,0.014708173814326,-0.781,0.139546289617864,0.133310294414534,-0.781,0.039781202774448,0.0397216356729255,1.2201,,0.11253983007213299,0.11227359106765364,0.020415273361868776,0.020414432808497602,0.02041303187925362,0.00100100173372421,0.0010010016394117166,0.0010010014822242116,,,0.059558599257725,0.0604444228450138,0.0592201046879163,0.0599864177543826,0.00362847960305369,0.00362851218620846,0.0586608066934928,0.0592376491100239,0.0225405408807678,0.0225696242686706,,0.0972628859681818,0.101179627068686,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
-0.771,0.0918826613405756,0.0905369560168264,-0.82,0.00697948646171306,0.00697939029471214,-0.78,0.0148466022452327,0.0148453208948747,-0.771,0.140189274771663,0.134006584028654,-0.771,0.0401024589181256,0.0400434629188662,1.2301,,0.11252987144815707,0.11226349416651164,0.020415179004020255,0.020414338445884122,0.02041293750870423,0.0010010017214976104,0.0010010016271851168,0.0010010014699976114,,,0.0587085923251155,0.0596181048549218,0.0583702395351808,0.0591575175648285,0.00353506405521662,0.0035350983174042,0.0578111997666616,0.0584045657261233,0.0220896537557281,0.022119853467825,,0.0961743148537809,0.100174431097606,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
-0.761,0.0924369136052102,0.0911033416017208,-0.81,0.00705123161702817,0.00705113638156629,-0.77,0.0149823179723785,0.014981049454844,-0.761,0.140824136938979,0.134694363911865,-0.761,0.0404201873055031,0.0403617612927772,1.2401,,0.11251983124235561,0.11225331465534155,0.02041508387610299,0.020414243313163178,0.020412842367982877,0.00100100170917121,0.001001001614858716,0.001001001457671211,,,0.0578537947517596,0.0587868887614594,0.0575155980879951,0.0583237412156254,0.00344129876812726,0.00344133468892544,0.0569568386509697,0.0575666428602759,0.0216367122368748,0.0216680169518503,,0.0950786588440658,0.0991621779689825,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
-0.751,0.092984485593352,0.0916629829641299,-0.8,0.00712228657090477,0.00712219227002327,-0.76,0.0151166028204456,0.0151153471323335,-0.751,0.141450866154269,0.135373613359604,-0.751,0.040734363839024,0.0406765065003814,1.2501,,0.11250970944778942,0.11224305252961417,0.020414987978120303,0.020414147410338094,0.02041274645709291,0.0010010016967450088,0.001001001602432515,0.0010010014452450095,,,0.0569942855643628,0.0579508282697651,0.0566562574591718,0.0574851431303311,0.0033471929241733,0.00334723048099543,0.0560977972544234,0.0567239361034613,0.0211817569869632,0.0212141540012545,,0.0939760348658042,0.098142909883628,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
-0.741,0.0935253530068117,0.0922158525557318,-0.79,0.00719264452002458,0.00719255115645114,-0.75,0.0152494445735627,0.0152482017065873,-0.741,0.142069452816856,0.136044312122029,-0.741,0.0410449647500752,0.0409876745763421,1.2601,,0.11249950605747186,0.11223270778477103,0.020414891310075546,0.020414050737412242,0.020412649776037704,0.0010010016842190066,0.001001001589906513,0.0010010014327190072,,,0.0561301444546947,0.0571099778130748,0.0557922954215467,0.0566417784556902,0.00325275574435846,0.00325279491247732,0.0552341501395208,0.055876501761398,0.0207248289547619,0.0207583041946923,,0.0928665609818114,0.097116669925199,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
-0.731,0.0940594920215184,0.0927619233184579,-0.78,0.00726229873078912,0.00726220630693736,-0.74,0.0153808311577798,0.0153796010987603,-0.731,0.142679887681895,0.136706440396106,-0.731,0.041351966598764,0.0412952418841111,1.2701,,0.11248922106436929,0.11222228041622428,0.02041479387197212,0.020413953294389,0.020412552324820647,0.001001001671593204,0.0010010015772807103,0.0010010014200932042,,,0.0552614517495842,0.0562643925564177,0.0549237903811945,0.055793703065212,0.00315799648745324,0.00315803724002813,0.0543659725018932,0.0550243968579351,0.0202659693712479,0.0203005074071644,,0.0917503563109343,0.09608350207089,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
-0.721,0.0945868792820312,0.0933011686797075,-0.77,0.00733124253987752,0.00733115105784464,-0.73,0.0155107506418223,0.0155095333726706,-0.721,0.143282161851442,0.13735997881782,-0.721,0.0416553462736884,0.0415991851157582,1.2801,,0.1124788544614011,0.112211770419357,0.020414695663813424,0.020413855081271783,0.020412454103445152,0.0010010016588676003,0.0010010015645551065,0.0010010014073676002,,,0.054388288380915,0.0554141284001973,0.0540508213506464,0.0549409735626359,0.00306292444914004,0.00306296675724705,0.0534933401489488,0.0541676791383394,0.0198052197457612,0.0198408038081539,,0.0906275409477575,0.0950434512020845,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
-0.711,0.0951074918960796,0.0938335625476031,-0.76,0.00739946935479449,0.00739937881635988,-0.72,0.0156391912378277,0.0156379867355395,-0.711,0.143876266765619,0.138004908454516,-0.711,0.0419550809916777,0.041899481291782,1.2901,,0.11246840624144003,0.11220117778952335,0.020414596685602894,0.02041375609806404,0.02041235511191468,0.0010010016460421961,0.001001001551729702,0.0010010013945421956,,,0.0535107358556693,0.0545592419836546,0.0531734679221538,0.0540836472852836,0.00296754896115288,0.00296759279381831,0.0526163294785546,0.0533064070724744,0.0193426218621195,0.0193792338597023,,0.0894982358821494,0.0939965631149571,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
-0.701,0.095621307429138,0.0943590793062861,-0.75,0.00746697265441196,0.00746688306103603,-0.71,0.0157661413020712,0.0157649495387184,-0.701,0.144462194193886,0.138641210797356,-0.701,0.0422511482975199,0.0421961077609052,1.3001,,0.11245787639731233,0.11219050252204872,0.02041449693734399,0.020413656344769243,0.020412255350232708,0.0010010016331169912,0.0010010015388044967,0.0010010013816169905,,,0.0526288762260613,0.0536997906882081,0.052291810241036,0.0532217823072917,0.00287187939041159,0.00287192471464848,0.0517350174577853,0.0524406398578683,0.0188782177746967,0.0189158383144221,,0.088362562918767,0.0929428845310233,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
-0.691,0.0961283038990321,0.0948776938112558,-0.74,0.00753374598950382,0.00753365734232715,-0.7,0.0158915893356773,0.0158904102784034,-0.691,0.145039936226413,0.139268867753924,-0.691,0.0425435260636726,0.0424890421998529,1.3101,,0.11244726492179802,0.1121797446122299,0.02041439641904022,0.02041355582139087,0.020412154818402726,0.0010010016200919852,0.0010010015257794908,0.0010010013685919845,,,0.0517427920598074,0.0528358326406692,0.051405928979152,0.0523554374427239,0.00277592513815072,0.00277597191899841,0.0508494816017732,0.0515704374226661,0.0184120498044669,0.0184506582134475,,0.0872206445966366,0.0918824631076309,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
-0.681,0.096628459770585,0.0953893813847524,-0.73,0.00759978298327499,0.00759969528311633,-0.69,0.0160155239853197,0.0160143575963368,-0.681,0.145609485265561,0.139887861640939,-0.681,0.0428321924899558,0.0427782626131151,1.3201,,0.11243657180763104,0.11216890405533538,0.020414295130695086,0.020413454527932456,0.02041205351642828,0.0010010016069671784,0.001001001512654684,0.0010010013554671777,,,0.0508525664105752,0.0519674267163272,0.0505159053085357,0.0514846722485567,0.00267969563904312,0.00267974383960978,0.0499597999526906,0.0506958604284641,0.0179441605350164,0.0179837348843197,,0.0860726041089272,0.0908153474483895,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
-0.671,0.0971217539502975,0.0958941178111864,-0.72,0.00766507733187996,0.0076649905792367,-0.68,0.0161379340439088,0.0161367802804962,-0.671,0.146170834017463,0.140498175177112,-0.671,0.0431171261032294,0.0430637473326958,1.3301,,0.11242579704749957,0.11215798084660523,0.020414193072312143,0.020413352464397558,0.020411951444312924,0.001001001593742571,0.0010010014994300766,0.00100100134224257,,,0.049958282788655,0.0510946325419016,0.0496218208752335,0.050609547027536,0.00258320036031826,0.00258324994182638,0.0490660510588944,0.049816970273021,0.0174745928085256,0.0175151099388088,,0.0849185652230348,0.0897415871135307,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
-0.661,0.0976081657810713,0.0963918793326145,-0.71,0.00772962280493986,0.00772953699998541,-0.67,0.0162588084512661,0.0162576672657713,-0.661,0.146723975483716,0.141099791476129,-0.661,0.0433983057570576,0.0433454750178469,1.3401,,0.11241494063404617,0.11214697498125172,0.020414090243894963,0.02041324963078974,0.02041184860206024,0.0010010015804181628,0.0010010014861056681,0.0010010013289181614,,,0.0490600251318971,0.0502175104983576,0.0487237577733821,0.0497301228309012,0.0024864488008754,0.00248649972271008,0.0481683139542648,0.048933829092844,0.0170033897217232,0.0170448252706705,,0.0837586522010937,0.0886612326301964,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
-0.651,0.0980876750369717,0.0968826426442656,-0.7,0.00779341324604535,0.00779332838863065,-0.66,0.016378136294786,0.0163770076346279,-0.651,0.147268902953178,0.14169269403976,-0.651,0.043675710631359,0.0436234246547902,1.3501,,0.11240400255986804,0.11213588645445909,0.020413986645447135,0.020413146027112607,0.020411744989673835,0.0010010015669939538,0.0010010014726814591,0.0010010013154939522,,,0.0481578777769571,0.0493361217235807,0.0478217985195653,0.0488464614609725,0.00238945049039163,0.00238950271015172,0.0472666681377678,0.0480464997656446,0.0165305946218149,0.0165729230533364,,0.0825929897210289,0.0875743355026482,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
-0.641,0.0985602619180339,0.0973663848901158,-0.69,0.0078564425732606,0.0078563586629116,-0.65,0.0164959068100863,0.0164947906177604,-0.641,0.147805609993875,0.142276866751105,-0.641,0.0439493202320417,0.0438975755564258,1.3601,,0.1123929828175172,0.11212471526138397,0.020413882276972297,0.020413041653369803,0.020411640607157347,0.0010010015534699442,0.0010010014591574493,0.0010010013019699424,,,0.0472519254308901,0.0484505281149071,0.0469160260274853,0.0479586254735984,0.00229221498842492,0.0022922684619768,0.0463611935532715,0.0471550459126616,0.0160562511023886,0.0160994457375388,,0.0814217027982666,0.0864809482223934,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
-0.631,0.0990259070451151,0.0978430836585153,-0.68,0.0079187047796134,0.00791862181553142,-0.64,0.0166121093816451,0.0166110055947311,-0.631,0.148334090445017,0.142852293867965,-0.631,0.0442191143906283,0.0441679073620299,1.3701,,0.11238188139950078,0.1121134613971555,0.020413777138474098,0.020412936509564966,0.020411535454514452,0.0010010015398461336,0.001001001445533639,0.0010010012883461315,,,0.0463422531431355,0.047560792331506,0.0460065235829868,0.047066678180458,0.00219475188351212,0.00219480656504617,0.0454519705696449,0.046259531900847,0.0155804029992982,0.0156244360488671,,0.080244916708213,0.0853811242782209,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
-0.621,0.0994845914547927,0.0983127169778676,-0.67,0.00798019393358054,0.00798011191464316,-0.63,0.0167267335434275,0.0167256420945985,-0.621,0.148854338409126,0.143418960016349,-0.621,0.0444850732638684,0.0444344000369412,1.3801,,0.11237069829828124,0.1121021248568755,0.020413671229956222,0.02041283059570179,0.02041142953174883,0.0010010015261225223,0.0010010014318100275,0.0010010012746225203,,,0.0454289462779317,0.0466669777966099,0.0450933748194679,0.0461706836512171,0.00209707079226216,0.00209712663435169,0.0445390799611672,0.0453600228449105,0.0151030943865276,0.0151479369852584,,0.0790627569096175,0.084274918166144,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
-0.611,0.09993629659431,0.0987752633123635,-0.66,0.00804090417957024,0.0080408231043287,-0.62,0.0168397689794992,0.0168386897965329,-0.611,0.14936634824427,0.143976850184108,-0.611,0.04474717733334,0.0446970338722367,1.3901000000000001,,0.11235943350627653,0.11209070563561871,0.02041356455142236,0.020412723911783993,0.020411322838864217,0.0010010015122991105,0.0010010014179866152,0.001001001260799108,,,0.0445120904872004,0.0457691486995896,0.0441766636937138,0.0452707067155318,0.00199918135844429,0.00199923831210702,0.0436226028882762,0.0444565846092212,0.0146243695720377,0.0146699918144183,,0.0778753489689264,0.0831623853992413,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
-0.601,0.100381004316572,0.0992307015577688,-0.65,0.00810082973838974,0.00810074960507061,-0.61,0.0169512055246261,0.0169501385304202,-0.601,0.149870114556414,0.1445259497147,-0.601,0.0450054074050422,0.0449557894843993,1.4001000000000001,,0.11234808701586041,0.11207920372843286,0.020413457102876266,0.020412616457815308,0.020411215375864347,0.0010010014983758975,0.0010010014040634028,0.001001001246875895,,,0.0435917716839385,0.0448673699978699,0.0432564744621876,0.0443668129648974,0.00190109325207172,0.00190115126683353,0.0427026208786825,0.0435492838095593,0.0141442730935971,0.0141906440711737,,0.0766828184857401,0.0820435825173928,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
-0.591,0.100818696875194,0.0996790110372688,-0.64,0.00815996490771101,0.00815988571421705,-0.6,0.0170610331648674,0.0170599782774541,-0.591,0.150365632191884,0.145066244301086,-0.591,0.0452597446089779,0.0452106478149747,1.4101,,0.1123366588193626,0.11206761913033901,0.02041334888432169,0.020412508233799496,0.020411107142752988,0.001001001484352884,0.001001001390040389,0.0010010012328528811,,,0.0426680760161546,0.0439617074186815,0.042332891657809,0.0434590687543378,0.00180281616848045,0.00180287519244147,0.0417792158088752,0.0426381878147175,0.0136628497145995,0.0137099375547565,,0.0754852910194782,0.080918567096904,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
-0.581,0.101249356919599,0.10012017149737,-0.63,0.00821830406253124,0.00821822580643954,-0.59,0.017169242038151,0.0171681991707167,-0.581,0.150852896229939,0.145597719979758,-0.581,0.0455101703987258,0.0454615901302218,1.4201,,0.11232514890906913,0.1120559518363317,0.020413239895762426,0.020412399239740357,0.02041099813953396,0.0010010014702300698,0.0010010013759175747,0.0010010012187300667,,,0.0417410898413875,0.043052227460647,0.0414060000672571,0.0425475412039329,0.00170435982740354,0.0017044198073063,0.0408524698860443,0.0417233647479448,0.0131801444198687,0.0132279163260167,,0.0742828920173596,0.0797873977600118,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
-0.571,0.101672967490176,0.100554163103859,-0.62,0.0082758416556202,0.00827576433418375,-0.58,0.0172758224348421,0.0172747914957471,-0.571,0.151331901975462,0.146120363124891,-0.571,0.0457566665510088,0.0457085980207549,1.4301,,0.11231355727722234,0.11204420184137895,0.020413130137202282,0.02041228947564171,0.02041088836621107,0.0010010014560074545,0.0010010013616949596,0.0010010012045074516,,,0.04081089970184,0.0421389973951961,0.0404758847088243,0.0416322982001792,0.00160573397204088,0.00160579485334065,0.0399224656304462,0.0408048834882335,0.0126962024114529,0.0127446247045661,,0.0730757467437991,0.0786501341842676,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
-0.561,0.102089512013484,0.100980966437822,-0.61,0.00833257221796421,0.00833249582811323,-0.57,0.0173807647982964,0.0173797456910987,-0.561,0.151802644951765,0.146634160442629,-0.561,0.0459992151652512,0.0459516534011789,1.4401,,0.11230188391602147,0.11203236914042283,0.020413019608645097,0.0204121789415074,0.020410777822788193,0.0010010014416850389,0.0010010013473725438,0.0010010011901850353,,,0.0398775923001634,0.0412220852678054,0.0395426308108545,0.04071340839718,0.00150694836812441,0.0015070100950614,0.0389892858582332,0.0398828136714404,0.0122110691044106,0.0122601072658506,,0.0718639802113233,0.0775068371117912,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
-0.551,0.102498974297526,0.101400562491721,-0.6,0.00838849035920516,0.00838841489754614,-0.56,0.0174840597254054,0.0174830523488854,-0.551,0.152265120893508,0.1471390989655,-0.551,0.0462377986631329,0.0461907385097188,1.4501,,0.1122901288176226,0.11202045372837925,0.020412908310094756,0.020412067637341304,0.0204106665092692,0.0010010014272628224,0.0010010013329503269,0.0010010011757628189,,,0.0389412544759252,0.0403015598990619,0.0386063237907923,0.0397909412176621,0.00140801280297908,0.00140807531865251,0.0380530136647718,0.0389572256912423,0.0117247901225888,0.0117744088381511,,0.0706477171131026,0.0763575683583877,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
-0.541,0.102901338527069,0.101812932665536,-0.59,0.00844359076806636,0.0084435162308848,-0.55,0.0175856979671276,0.0175847022153156,-0.541,0.152719325739734,0.147635166046955,-0.541,0.0464723997881343,0.0464258359078439,1.4601,,0.11227829197413902,0.11200845560013849,0.02041279624155514,0.02041195556314731,0.020410554425657996,0.0010010014127408051,0.0010010013184283094,0.001001001161240801,,,0.0380019731827912,0.0393774908855432,0.0376670492348733,0.0388649668538143,0.00130893708457942,0.00130900033102333,0.0371137324084698,0.0380281906999212,0.011237411294395,0.0112875744995132,,0.0694270817571963,0.0752023908225241,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
-0.531,0.103296589259033,0.102218058762963,-0.58,0.00849786821277945,0.0084977945960384,-0.54,0.0176856704290101,0.017684686191216,-0.531,0.153165255627021,0.148122349356038,-0.531,0.0467030016050798,0.0466569284798857,1.4701,,0.11226637337764135,0.11199637475056515,0.020412683403030173,0.020411842718929363,0.02041044157195852,0.001001001398118987,0.0010010013038064915,0.0010010011466189829,,,0.0370598354664521,0.0384499486005129,0.0367248928784796,0.0379355562679451,0.00120973104060194,0.0012097949588626,0.0361715256951352,0.0370957806089735,0.0107489786485652,0.0107996495746042,,0.0682021980026045,0.0740413684941574,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
-0.521,0.103684711417935,0.102615922987678,-0.57,0.00855131754149316,0.00855124484083845,-0.53,0.0177839681716977,0.0177829953325436,-0.521,0.153602906882753,0.14860063687218,-0.521,0.0469295874996735,0.0468839994326539,1.4801,,0.11225437302015807,0.1119842111744985,0.020412569794523813,0.020411729104691405,0.020410327948174743,0.0010010013833973682,0.0010010012890848724,0.0010010011318973635,,,0.0361149284433242,0.0375190041944266,0.0357799405871886,0.0370027811929544,0.00111040451747339,0.00111046904768821,0.0352264773628834,0.0361600680895419,0.0102595384099282,0.0103106796314984,,0.0669731891972159,0.0728745664634085,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
-0.511,0.104065690291398,0.10300650793966,-0.56,0.00860393368269094,0.00860386189344735,-0.52,0.0178805824114327,0.0178796208508867,-0.511,0.154032276018504,0.149070016880122,-0.511,0.0471521411780345,0.047107032295046,1.4901,,0.1122422908936754,0.11197196486675261,0.020412455416040032,0.020411614720437423,0.020410213554310653,0.0010010013685759487,0.0010010012742634527,0.0010010011170759438,,,0.0351673392800507,0.0365847295952453,0.0348322783385369,0.0360667141326174,0.00101096737941491,0.00101103246089276,0.0342786714676148,0.0352211265726651,0.00976913699516767,0.00982071047838779,,0.0657401781177403,0.0717020509290746,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
-0.501,0.104439511525726,0.103389796611583,-0.55,0.0086557116455834,0.00865564076275979,-0.51,0.0179755045205418,0.0179745541139552,-0.501,0.154453359723546,0.149530477964959,-0.501,0.0473706466662255,0.0473260109176565,1.5001,,0.11223012699013785,0.11195963582211653,0.020412340267582832,0.020411499566171425,0.02041009839037025,0.0010010013536547284,0.0010010012593422324,0.0010010011021547235,,,0.0342171551738308,0.0356471975085515,0.033881992204523,0.0351274283616749,0.000911429507482323,0.000911495078785055,0.0333281922690764,0.0342790302493415,0.00927782100858318,0.0093297881602213,,0.0645032869117107,0.0705238892069761,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
-0.491,0.104806161121539,0.103765772385272,-0.54,0.00870664652050654,0.0087065765387972,-0.5,0.0180687260279131,0.0180677866460599,-0.491,0.154866154858467,0.149982009007309,-0.491,0.0475850883097828,0.0475409194723812,1.5101,,0.11221788130144818,0.11194722403535463,0.020412224349156242,0.02041138364189745,0.0204099824563576,0.0010010013386337073,0.0010010012443212111,0.0010010010871337024,,,0.0332644633335994,0.0347064814174659,0.0329291683348708,0.0341849979257282,0.00081180079860243,0.000811866797627568,0.0323751242175278,0.0333338540704028,0.00878563723785146,0.00883795895526922,,0.0632626370416352,0.0693401497381282,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
-0.481,0.105165625429477,0.104134419028211,-0.53,0.0087567334793108,0.00875666439309504,-0.49,0.0181602386194636,0.0181593101285809,-0.481,0.155270658448922,0.15042459917861,-0.481,0.0477954507732412,0.0477517424520217,1.5201,,0.11220555381946791,0.1119347295012066,0.020412107660764324,0.020411266947619557,0.020409865752276768,0.0010010013235128854,0.0010010012292003894,0.0010010010720128803,,,0.0323093509620827,0.0337626555823594,0.0319738929410733,0.0332394976409331,0.000712091164605563,0.000712157528669989,0.0314195519410228,0.0323856737461954,0.00829263264978804,0.00834526937161395,,0.0620183492313771,0.0681509020967338,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
-0.471,0.105517891145972,0.104495720690139,-0.52,0.00880596777573669,0.00880589957908318,-0.48,0.018250034138593,0.0182491164004253,-0.471,0.155666867679485,0.150858237936531,-0.471,0.0480017190396617,0.0479584646698869,1.5301,,0.11219314453601745,0.1119221522143878,0.020411990202411162,0.02041114948334183,0.020409748278131846,0.001001001308292263,0.0010010012139797673,0.0010010010567922576,,,0.0313519052387487,0.0328157950403586,0.0310162522812345,0.0322910030934914,0.000612310531254416,0.000612377197178937,0.0304615602333239,0.0314345657460632,0.00779885438611085,0.00785176614356645,,0.0607705434148386,0.0669562169979878,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
-0.461,0.105862945309085,0.10484966189969,-0.51,0.00885434474579191,0.00885427743245907,-0.47,0.0183381045866294,0.0183371974584745,-0.461,0.156054779887637,0.15128291502051,-0.461,0.0482038784101515,0.0481610712593949,1.5401,,0.1121806534428764,0.11190949216958941,0.02041187197410086,0.020411031249068397,0.02040963003392697,0.0010010012929718398,0.0010010011986593436,0.001001001041471834,,,0.0303922133036745,0.0318659756046397,0.0300563326457283,0.031339590638935,0.00051246883726926,0.000512535741463909,0.0295012340424601,0.0304806072976305,0.00730434975920608,0.00735749622800821,,0.0595193386870187,0.0657561663056893,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
-0.451,0.106200775294416,0.105196227561111,-0.5,0.00890185980811478,0.00890179337155404,-0.46,0.0184244421232632,0.0184235454580209,-0.451,0.156434392557866,0.151698620447412,-0.451,0.0484019145033931,0.0483595476736738,1.5501,,0.11216808053178363,0.11189674936147864,0.020411752975837565,0.020410912244803393,0.020409511019666277,0.0010010012775516156,0.0010010011832391195,0.0010010010260516097,,,0.0294303622423472,0.0309132738635072,0.0290942203436885,0.0303853374011976,0.000412576033349597,0.000412643111899555,0.0285386584599406,0.02952387638588,0.006809166247897,0.00686250680065828,,0.0582648532575128,0.0645508230396527,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
-0.441,0.106531368811082,0.105535402951047,-0.49,0.00894850846433379,0.00894844289769238,-0.45,0.0185090390669721,0.0185081527131939,-0.441,0.156805703315887,0.152105344507297,-0.441,0.0485958132551685,0.0485538796851633,1.5601,,0.11215542579443784,0.11188392378469898,0.020411633207625436,0.020410792470550995,0.02040939123535396,0.0010010012620315914,0.001001001167719095,0.0010010010105315848,,,0.0284664390714162,0.0299577671792561,0.0281300016903448,0.0294283212714748,0.0003126420811924,0.000312709269944431,0.0275739187106344,0.0285644517520231,0.0063133514932164,0.00636684525226541,,0.0570072044065177,0.0633402613829119,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
-0.431,0.10685471389777,0.105867173715386,-0.48,0.00899428629942253,0.00899422159554354,-0.44,0.0185918878954325,0.0185910116973759,-0.431,0.15716870992299,0.15250307775932,-0.431,0.0487855609178837,0.0487440533852169,1.5701,,0.11214268922249752,0.1118710154338703,0.02041151266946867,0.02041067192631539,0.020409270680994223,0.0010010012464117656,0.0010010011520992692,0.0010010009949117593,,,0.0275005307254104,0.0289995336868111,0.0271637629952175,0.0284686209068641,0.000212676952506982,0.000212744187156196,0.0266071001433251,0.0276024128921569,0.00581695329418284,0.00587055918472479,,0.0557465084434022,0.0621245566887097,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
-0.421,0.107170798918854,0.106191525866177,-0.47,0.0090391889820389,0.00903912513346715,-0.43,0.0186729812459251,0.0186721150436077,-0.421,0.157523410270498,0.152891811027734,-0.421,0.048971144060101,0.0489300551837058,1.5801,,0.11212987080758144,0.11185802430358921,0.020411391361371486,0.02041055061210082,0.020409149356591293,0.0010010012306921395,0.0010010011363796427,0.0010010009791921325,,,0.026532724044435,0.0280386522921409,0.0261955905511818,0.0275063157287836,0.000112690628026615,0.00011275784420345,0.0256382882219472,0.0266378400557074,0.0053200196035813,0.0053736964071196,,0.0544828806679,0.0609037854872673,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
-0.411,0.107479612560602,0.106508445778614,-0.46,0.009083212264868,0.00908314926385109,-0.42,0.0187523119157269,0.0187514555449841,-0.411,0.157869802374356,0.153271535398016,-0.411,0.0491525495660654,0.0491118718086235,1.5901,,0.11211697054126869,0.11184495038842913,0.02041126928333813,0.02041042852791152,0.020409027262149437,0.0010010012148727126,0.001001001120560216,0.0010010009633727058,,,0.025563105762858,0.027075202670445,0.0252255706244108,0.0265414859211675,1.26930965169666e-05,1.27602298742799e-05,0.0246675685175128,0.0256708142436518,0.00482259852374838,0.00487630493168675,,0.0532164353339748,0.0596780254923243,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
-0.401,0.107781143827436,0.106817920188091,-0.45,0.0091263519849509,0.00912628982344247,-0.41,0.018829872862494,0.0188290261550388,-0.401,0.15820788436984,0.153642242213106,-0.401,0.0493297646352414,0.0492894903056943,1.6001,,0.11210398841509915,0.11183179368294063,0.020411146435372868,0.020410305673751777,0.02040890439767294,0.001001001198953485,0.001001001104640988,0.0010010009474534776,,,0.0245917624989972,0.0261092652641074,0.0242537894452061,0.0255742124284308,-8.7305646218507e-05,-8.72386599184132e-05,0.0236950267007315,0.0247014172065197,0.00432473830236197,0.00437843296970714,,0.0519472856164089,0.0584473556074451,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
-0.391,0.108075382038287,0.107119936187318,-0.44,0.00916860406400885,0.00916854273367163,-0.4,0.0189056572046348,0.01890481998812,-0.391,0.158537654506381,0.154003923069752,-0.391,0.049502776781849,0.0494628980379832,1.6101,,0.11209092442057361,0.1118185541816515,0.02041102281748001,0.02041018204962589,0.020408780763166122,0.0010010011829344565,0.0010010010886219597,0.001001000931434449,,,0.0236187807458146,0.0251409212804164,0.0232803331997211,0.0246045769532042,-0.000187295598336181,-0.000187228823134683,0.0227207485353275,0.0237297314421661,0.00382648732823582,0.00388012892732022,,0.0506755435801559,0.0572118559320819,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
-0.381,0.108362316823012,0.107414481223514,-0.43,0.0092099645087593,0.00920990400096905,-0.39,0.0189796582216732,0.0189788303197554,-0.381,0.15885911114252,0.154356569814979,-0.381,0.0496715738344045,0.0496320826855096,1.6201,,0.11207777854915407,0.1118052318790671,0.020410898429663885,0.0204100576555382,0.020408656358633315,0.0010010011668156278,0.0010010010725031303,0.0010010009153156197,,,0.0226442468626259,0.0241702526890449,0.0223052880225831,0.0236326619538327,-0.000287266752952731,-0.000287200252608347,0.0217448198720579,0.0227558401933165,0.00332789412711868,0.00338144140126237,,0.0494013201524996,0.0559716077673888,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
-0.371,0.1086419381189,0.107701543095662,-0.42,0.0092504294112267,0.00925036971707526,-0.38,0.0190518693546017,0.0190510505870074,-0.371,0.159172252740983,0.154700174542651,-0.371,0.0498361439352665,0.049797032244865,1.6301,,0.11206455079226403,0.11179182676967048,0.020410773271928827,0.020409932491493067,0.02040853118407889,0.0010010011505969978,0.0010010010562845006,0.0010010008990969895,,,0.0216682470678278,0.0231973422192898,0.0213287399904157,0.022658550641636,-0.0003872090991484,-0.000387142937050668,0.0207673266434316,0.0217798274448767,0.00282900735749783,0.00288241917452971,,0.0481247250980531,0.05472669362178,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
-0.361,0.108914236167246,0.107981109951838,-0.41,0.00928999494904534,0.00928993605934368,-0.37,0.0191222842062247,0.0191214743888191,-0.361,0.159477077863876,0.15503472959016,-0.361,0.0499964755401871,0.0499577350288338,1.6401000000000001,,0.11205124114128874,0.11177833884792265,0.020410647344279245,0.020409806557494872,0.02040840523950726,0.001001001134278567,0.00100100103996607,0.0010010008827785585,,,0.0206908674326462,0.0222222733570657,0.0203507751162645,0.0216823269779273,-0.000487112622972941,-0.000487046862056899,0.0197883548591291,0.0208017779210072,0.00232987580640707,0.0023831112119649,,0.04684586699663,0.0534771972162227,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
-0.351,0.10917920151001,0.108253170286607,-0.4,0.0093286573857537,0.00932859929103656,-0.36,0.0191908965414923,0.0191900954863499,-0.351,0.159773585168001,0.155360227535206,-0.351,0.050152557417866,0.05011417966602,1.6501000000000001,,0.11203784958757543,0.11176476810826282,0.020410520646719516,0.020409679853548024,0.02040827852492282,0.001001001117860336,0.0010010010235478387,0.001001000866360327,,,0.0197121938759077,0.0212451303416517,0.0193714793449248,0.0207040756707873,-0.00058696730845414,-0.000586902011115475,0.0188079906021217,0.0198217770819572,0.00183054838523829,0.00188356665576813,,0.0455648532240136,0.0522232034892609,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
-0.341,0.109436824986552,0.108517712938487,-0.39,0.00936641307108452,0.0093663557616137,-0.35,0.0192577002878242,0.0192569078033014,-0.341,0.160061773400306,0.155676661192694,-0.341,0.050304378649514,0.0502663551004777,1.6601000000000001,,0.11202437612243367,0.11175111454510848,0.020410393179254107,0.02040955237965697,0.020408151040330034,0.0010010011013423038,0.0010010010070298067,0.0010010008498422948,,,0.0187323121598308,0.0202659981621867,0.0183909385491698,0.0197238821715893,-0.00068676313860884,-0.000686698366619895,0.0178263200254868,0.0188399111206539,0.00133107412555674,0.00138383482093216,,0.0442817899356477,0.0509647986017594,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
-0.331,0.109687097730454,0.108774727087484,-0.38,0.00940325844124548,0.00940320190701434,-0.34,0.0193226895354247,0.0193219054262343,-0.331,0.160341641393444,0.15598402361173,-0.331,0.0504519286284218,0.0504142505913475,1.6701,,0.11201082073713554,0.11173737815285582,0.02041026494188745,0.020409424135826176,0.020408022785733382,0.001001001084724471,0.0010010009904119735,0.0010010008332244618,,,0.0177513078868357,0.0192849625539099,0.0174092385268763,0.0187418326712738,-0.000786490096456313,-0.000786425910883053,0.0168434293499158,0.0178562669590463,0.000831502174919148,0.000883965190601715,,0.0429967820532653,0.0497020699413632,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
-0.321,0.109930011166412,0.109024202252698,-0.37,0.00943919001919516,0.00943913424993191,-0.33,0.0193858585375863,0.0193850826048755,-0.321,0.160613188061465,0.156282308072722,-0.321,0.0505951970595341,0.0505578557124988,1.6801,,0.111997183422916,0.11172355892587982,0.020410135934624058,0.020409295122060137,0.020407893761137365,0.0010010010680068374,0.00100100097369434,0.0010010008165068282,,,0.0167692664973676,0.0183021099941457,0.0164264649990423,0.017758014096368,-0.000886138166033945,-0.000886074627154008,0.0158594048619073,0.0168709322441982,0.000331881792693899,0.000384007411357183,,0.0417099332544696,0.0484351061266636,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
-0.311,0.110165557007222,0.109266128289993,-0.36,0.00947420441490801,0.00947414940008182,-0.32,0.0194472017109866,0.0194464337524154,-0.311,0.160876412395627,0.156571508084582,-0.311,0.0507341739590315,0.0506971603521777,1.6901,,0.111983464170973,0.11170965685853448,0.020410006157468435,0.020409165338363375,0.020407763966546512,0.0010010010511894035,0.0010010009568769058,0.0010010007996893939,,,0.0157862732687277,0.0173175276980273,0.0154427036086898,0.016772514104749,-0.00098569733341506,-0.000985634500636998,0.014874332912641,0.0158839953441275,-0.000167737654116854,-0.000115988711577281,,0.0404213459652771,0.0471639970110642,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
-0.301,0.110393727250841,0.109500495389744,-0.35,0.00950829832563863,0.00950824405446224,-0.31,0.0195067136359746,0.0195059534457962,-0.301,0.161131313460335,0.156851617382029,-0.301,0.0508688496539246,0.0508321547126622,1.7001,,0.11196966297246794,0.11169567194515306,0.020409875610425118,0.02040903478474044,0.020407633401965383,0.001001001034272169,0.0010010009399596708,0.0010010007827721587,,,0.0148024133149024,0.0163313036139589,0.0144580399206452,0.0157854210811457,-0.00108515758772883,-0.00108509551951273,0.0138882999175216,0.0148955453433898,-0.00066730669505468,-0.000615973219200774,,0.0391311213556244,0.0458888336863391,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
-0.291,0.110614514177534,0.10972729407465,-0.34,0.00954146853617274,0.00954141499760786,-0.3,0.0195643890568466,0.0195636364259909,-0.291,0.161377890389198,0.157122629922992,-0.291,0.0509992147816477,0.0509628293099234,1.7101,,0.11195577981852589,0.11168160418004841,0.02040974429349869,0.0204089034611959,0.02040750206739856,0.0010010010172551331,0.001001000922942635,0.0010010007657551229,,,0.0138177715873819,0.0153435264188117,0.0134725594221861,0.0147968241323781,-0.00118450892218215,-0.00118444767596168,0.0129013923563848,0.0139056720384015,-0.00116677576038233,-0.00111589600367822,,0.0378393593378416,0.0446097084858764,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
-0.281,0.110827910347103,0.109946515197613,-0.33,0.00957371191907516,0.00957365910183664,-0.29,0.0196202228821156,0.0196194775982728,-0.281,0.161616142381214,0.15738453988611,-0.281,0.0511252602896692,0.0510891749732945,1.7201,,0.11194181470023576,0.11166745355751297,0.02040961220669374,0.020408771367734366,0.020407369962850662,0.001001001000138297,0.0010010009058257989,0.0010010007486382863,,,0.0128324328769565,0.0143542855128512,0.0124863475245446,0.0138068130823303,-0.00128374133508337,-0.0012836809671894,0.0119136967743537,0.0129144659325012,-0.00166609518526234,-0.00161570681335737,,0.0365461585680865,0.0433267149875991,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
-0.271,0.111033908596204,0.110158149939696,-0.32,0.00960502543492744,0.00960497332748961,-0.28,0.0196742101847666,0.0196734720324759,-0.271,0.161846068697078,0.157637341668324,-0.271,0.051246977435106,0.0512111828451477,1.7301,,0.11192776760865077,0.1116532200718192,0.02040947935001489,0.020408638504360466,0.02040723708832632,0.00100100098292166,0.0010010008886091619,0.0010010007314216489,,,0.0118464818164762,0.0133636710143954,0.0114994895652528,0.0128154784666554,-0.00138284483086773,-0.00138278539645366,0.0109252997833338,0.0119220182307442,-0.00216521521393791,-0.00211535525786102,,0.0352516164507294,0.0420399480165569,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
-0.261,0.111232502035748,0.110362189808141,-0.31,0.00963540613256367,0.00963535472316357,-0.27,0.0197263462025105,0.0197256149632465,-0.261,0.162067668655613,0.157881029882575,-0.261,0.0513643577843509,0.0513288443805776,1.7401,,0.11191363853478853,0.11163890371721971,0.0204093457234668,0.02040850487107885,0.020407103443830205,0.0010010009656052225,0.001001000871292724,0.001001000714105211,,,0.0108600028845595,0.0123717737541987,0.0105120708113163,0.0118229115272085,-0.00148180942112452,-0.0014817509740934,0.00993628806413287,0.0109284208344296,-0.00266408600391709,-0.00261479081325326,,0.033955829145677,0.0407495036471795,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
-0.251,0.111423684048382,0.110558626634464,-0.3,0.00966485114929358,0.00966480042593692,-0.26,0.0197766263380209,0.0197759017902849,-0.251,0.16228094163033,0.158115599355583,-0.251,0.0514773932127053,0.0514421513470947,1.7501,,0.11189942746963145,0.11162450448794752,0.02040921132705413,0.020408370467894205,0.020406969029367013,0.0010010009481889836,0.0010010008538764855,0.001001000696688972,,,0.00987308041023353,0.0113786852695595,0.00952417646319982,0.0108292042062056,-0.00158062512562568,-0.00158056771855924,0.00894674836919123,0.009933766335356,-0.00316265763016147,-0.00311396282727981,,0.0326588915786156,0.0394554792051872,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
-0.241,0.111607448286067,0.110747452572615,-0.29,0.00969335771112154,0.00969330766158844,-0.25,0.0198250461591669,0.0198243280785789,-0.241,0.162485887046101,0.15834104512573,-0.241,0.0515860759040259,0.0515510958243256,1.7601,,0.11188513440412697,0.11161002237821625,0.020409076160781598,0.02040823529481124,0.02040683384494146,0.0010010009306729447,0.0010010008363604463,0.0010010006791729329,,,0.00888579857848833,0.0103844977981514,0.00853589165960674,0.00983444914010707,-0.00167928197335587,-0.0016792256574456,0.00795676752590662,0.008938148009802,-0.00366088008928086,-0.00361282052468236,,0.0313608974541513,0.0381579732691482,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
-0.231,0.111783788667737,0.110928660097213,-0.28,0.00972092313295989,0.00972087374480904,-0.24,0.0198716013992366,0.019870889558628,-0.231,0.162682504375971,0.158557362441025,-0.231,0.0516903983503809,0.0516556702037235,1.7701,,0.11187075932918791,0.11159545738222044,0.020408940224653935,0.0204080993518347,0.020406697890558295,0.001001000913057105,0.0010010008187446061,0.001001000661557093,,,0.00789824143672328,0.00938930427157314,0.00754730148303406,0.00883873965322125,-0.00177777000354382,-0.00177771482852413,0.00696643244053625,0.00794165981223144,-0.00415870330373508,-0.00411131301258576,,0.030061939271821,0.0368570856716774,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
-0.221,0.111952699377041,0.111102242001842,-0.27,0.00974754481883103,0.00974749607940665,-0.23,0.0199162879571488,0.0199155821266588,-0.221,0.162870793138084,0.158764546757164,-0.221,0.051790353351715,0.0517558671882868,1.7801,,0.1118563022356926,0.11158080949413571,0.020408803518675894,0.020407962638969344,0.02040656116622229,0.0010010008953414643,0.0010010008010289655,0.001001000643841452,,,0.00691049290206542,0.00839319830861575,0.00655849096608159,0.00784216975102757,-0.0018760792666949,-0.00187602528077857,0.00597583010265802,0.00694439636871808,-0.00465607712604456,-0.00460938928595879,,0.0287621083449413,0.0355529175002687,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
-0.211,0.112114174860181,0.111268191397427,-0.26,0.00977322026206759,0.00977317215850399,-0.22,0.0199591018976589,0.019958401844831,-0.211,0.163050752892736,0.158962593735679,-0.211,0.0518859340155266,0.0518516797922874,1.7901,,0.1118417631144854,0.11156607870811897,0.020408666042852266,0.020407825156219958,0.020406423671938248,0.0010010008775260231,0.0010010007832135244,0.0010010006260260105,,,0.00592263676953558,0.00739627420824585,0.00556954509849393,0.00684483411321565,-0.00197419982562474,-0.00197414707544061,0.00498504759017157,0.0059464529700891,-0.00515295134301102,-0.00510699823314668,,0.027461494822261,0.0342455710977528,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
-0.201,0.112268209823837,0.111426501710673,-0.25,0.00979794704550199,0.00979789956472945,-0.21,0.0200000394515557,0.0199993449414357,-0.201,0.163222383239557,0.159151499242175,-0.201,0.0519771337565605,0.0519431013410086,1.8001,,0.11182714195637676,0.11155126501830875,0.020408527797187853,0.020407686903591366,0.020406285407711004,0.0010010008596107811,0.0010010007652982824,0.0010010006081107685,,,0.00493475672103719,0.00639862694230237,0.00458054883491126,0.00584682808643983,-0.00207212175649382,-0.00207207028702699,0.00399417207481833,0.00494792556478406,-0.00564927567994992,-0.00560408864147611,,0.0261601877123759,0.032935150062375,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
-0.191,0.112414799233173,0.111577166682575,-0.24,0.0098217228416507,0.00982167597040101,-0.2,0.0200390970158479,0.0200384078110836,-0.191,0.163385683814807,0.15933125934465,-0.191,0.0520639462965033,0.0520301254704931,1.8101,,0.11181243875214365,0.11153636841882528,0.020408388781687506,0.020407547881088416,0.0204061463735454,0.0010010008415957386,0.0010010007472832396,0.0010010005900957255,,,0.00394693633514187,0.00540035214790445,0.00359158710330486,0.00484824767678506,-0.00216983514984291,-0.0021697850043774,0.00300329082819932,0.00394891075142731,-0.00614499980493637,-0.00610060920293144,,0.0248582749108621,0.0316217592474841,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
-0.181,0.112553938309942,0.111720180366997,-0.23,0.00984454541288901,0.00984449913770312,-0.19,0.0200762711539416,0.0200755870148856,-0.181,0.163540654288812,0.159501870311902,-0.181,0.0521463656636991,0.0521127461273005,1.8201,,0.1117976534925298,0.11152138890377097,0.020408248996356092,0.020407408088715974,0.020406006569446328,0.0010010008234808956,0.0010010007291683962,0.001001000571980882,,,0.00295925909764336,0.00440154611956929,0.00260274481407062,0.00384918954194391,-0.00226733011162929,-0.00226728133169329,0.0020124912282678,0.00294950577111171,-0.00664007333306602,-0.00659650851990198,,0.0235558432300789,0.0303055047608245,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
-0.171,0.112685622530675,0.111855537129325,-0.22,0.00986641261162527,0.00986636691885666,-0.18,0.0201115585958136,0.0201108792806242,-0.171,0.16368729436351,0.159663328612024,-0.171,0.0522243861928741,0.0521909575682756,1.8301,,0.11178278616824601,0.11150632646723044,0.020408108441198485,0.020407267526478944,0.020405865995418698,0.0010010008052662516,0.0010010007109537524,0.0010010005537662377,,,0.00197180841285064,0.00340230580103848,0.00161410686975365,0.00284975098310213,-0.00236459676426351,-0.00236454938957729,0.00102186076627319,0.00194980849939087,-0.00713444583073282,-0.00709173511099952,,0.0222529784315883,0.0289864939634286,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
-0.161,0.112809847624965,0.111983231645181,-0.21,0.00988732238045861,0.00988727725628194,-0.17,0.0201449562381692,0.020144281502916,-0.161,0.163825603770127,0.159815630910981,-0.161,0.0522980025248726,0.0522647543603272,1.8401,,0.11176783676997043,0.11149118110327075,0.020407967116219623,0.02040712619438225,0.02040572465146744,0.001001000786951807,0.0010010006926393076,0.0010010005354517929,,,0.00098466761558951,0.00240272877681011,0.000625758175375428,0.00185002993653099,-0.00246162524764665,-0.00246157931607331,3.14870541316403e-05,0.000949917437979203,-0.00762806681992534,-0.0075862374169455,,0.0209497652611357,0.0276648354680964,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
-0.151,0.112926609573832,0.112103258899214,-0.2,0.0099072727523383,0.00990722818275472,-0.16,0.0201764611445992,0.0201757907433662,-0.151,0.163955582266987,0.159958774071263,-0.151,0.0523672096064083,0.0523341313802175,1.8501,,0.11175280528834883,0.11147595280594182,0.02040782502142445,0.020406984092430847,0.020405582537597524,0.0010010007685375617,0.001001000674225062,0.0010010005170375473,,,-2.08001611963385e-06,0.00140291326337692,-0.000362216350666758,0.000850124964884805,-0.00255840572020808,-0.00255836126770701,-0.000958542167802519,-5.00682938436858e-05,-0.00812088578254347,-0.00807996380652739,,0.0196462874861283,0.0263406391374601,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
-0.141,0.113035904608189,0.112215614183957,-0.19,0.00992626185071269,0.0099262178215553,-0.15,0.02020607054572,0.0202054042307146,-0.141,0.164077229637428,0.160092755150628,-0.141,0.0524320026898263,0.0523990838143624,1.8601,,0.11173769171399499,0.11146064156927653,0.020407682156817934,0.02040684122062971,0.02040543965381394,0.0010010007500235157,0.0010010006557110162,0.0010010004985235008,,,-0.000988351247741096,0.000402958100167675,-0.00134973176515829,-0.000149864751797471,-0.00265492835994327,-0.00265488542052659,-0.00194813902259071,-0.00105004896812483,-0.00861285216473754,-0.00857286258262324,,0.0183426279355495,0.0250140160816241,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
-0.131,0.113137729207394,0.112320293098753,-0.18,0.00994428788966875,0.0099442443866106,-0.14,0.0202337818393138,0.0202331193609721,-0.131,0.16419054568786,0.160217571400924,-0.131,0.0524923773328803,0.0524596071586432,1.8701,,0.11172249603749079,0.11144524738729099,0.020407538522405077,0.020406697578983855,0.0204052960001217,0.0010010007314096689,0.0010010006370971692,0.0010010004799096538,,,-0.00197406287429481,-0.000597037259809516,-0.00233670308811625,-0.00114983942538886,-0.00275118336545197,-0.00275114197114391,-0.00293721548821695,-0.00204992425742873,-0.00910391538127152,-0.00906488198829404,,0.0170388685422382,0.0236850786553748,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
-0.121,0.113232080097894,0.112417291548752,-0.17,0.00996134917406985,0.00996130618262939,-0.13,0.0202595925904525,0.0202589336975497,-0.121,0.164295530245939,0.160333220266985,-0.121,0.052548329398521,0.0525156972182291,1.8801,,0.11170721824938684,0.11142977025398478,0.020407394118190914,0.0204065531674983,0.02040515157652586,0.0010010007126960213,0.0010010006183835214,0.001001000461196006,,,-0.00295913170585508,-0.00159697275962106,-0.00332304529036189,-0.00214969866926926,-0.00284716095697621,-0.00284712113777546,-0.00392568338877578,-0.0030495932443276,-0.00959402481991235,-0.00955597021294292,,0.0157350903874625,0.0223539404549524,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
-0.111,0.113318954251959,0.112506605743975,-0.16,0.00997744409968168,0.00997740160523042,-0.12,0.0202835005316202,0.0202828449713789,-0.111,0.164392183158867,0.160439699385612,-0.111,0.0525998550546997,0.0525673501074119,1.8901000000000001,,0.11169185834020247,0.1114142101633412,0.020407248944180497,0.020406407986178127,0.020405006383031492,0.001001000693882573,0.0010010005995700732,0.0010010004423825574,,,-0.00394347455251367,-0.00259674774836287,-0.00430867328065021,-0.00314934150822138,-0.00294285137743831,-0.00294281316128356,-0.00491345438537023,-0.00404895443119357,-0.0100831298458475,-0.0100460753985404,,0.0144313737477109,0.021020716314379,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
-0.101,0.113398348886514,0.112588232198445,-0.15,0.00999257115329613,0.00999252914106379,-0.11,0.0203055035628219,0.0203048510810231,-0.101,0.164480504291819,0.160537006584633,-0.101,0.0526469507741859,0.0526145622494511,1.9001000000000001,,0.11167641630042618,0.11139856710932754,0.0204071030003789,0.02040626203502841,0.02040486041964368,0.0010010006749693243,0.0010010005806568246,0.0010010004234693082,,,-0.00492700820884544,-0.0035962609914145,-0.00529350189239243,-0.00414866638862674,-0.00303824489347863,-0.00303820830621707,-0.00590043996674952,-0.00504790575029362,-0.0105711798061324,-0.0105351456459147,,0.0131277981436218,0.0196855223013351,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
-0.0909999999999997,0.113470261462053,0.112662167729398,-0.14,0.010006728912843,0.0100066873679252,-0.0999999999999996,0.020325599751686,0.0203249500927815,-0.0909999999999997,0.164560493526496,0.160625139882031,-0.0909999999999997,0.0526896133343967,0.0526573303764322,1.9101000000000001,,0.11166089212051586,0.11138284108589534,0.02040695628679124,0.020406115314054275,0.020404713686367558,0.0010010006559562747,0.0010010005616437748,0.0010010004044562588,,,-0.00590964943791581,-0.00459541068099591,-0.00627744587000654,-0.00514757118896465,-0.00313333179649294,-0.00313329686185209,-0.0068865514397169,-0.00604634457418879,-0.0110581240341701,-0.0110231290211071,,0.0118244423909689,0.0183484757125789,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
-0.081,0.113534689681657,0.112728409456545,-0.13,0.0100199160474973,0.0100198749548633,-0.0899999999999999,0.0203437873335603,0.0203431402407836,-0.081,0.164632150759794,0.160704097485162,-0.081,0.0527278398172424,0.0526956515291355,1.9201,,0.11164528579089925,0.11136703208698055,0.02040680880342265,0.020405967823260852,0.020404566183208284,0.0010010006368434247,0.001001000542530925,0.0010010003853434086,,,-0.00689131495486972,-0.00559409444702434,-0.00726041985493309,-0.00614595323061416,-0.00322810240366935,-0.00322806914323201,-0.00787169991933868,-0.00704416772643832,-0.0115439118542254,-0.0115099735617901,,0.0105213846536151,0.0170096950689025,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
-0.071,0.113591631490094,0.112786954801421,-0.12,0.0100321313177825,0.0100320906622804,-0.0799999999999998,0.0203600647115967,0.0203594199270763,-0.071,0.164695475902611,0.160773877790041,-0.071,0.0527616276089863,0.052729523056918,1.9301,,0.11162959730197407,0.11135114010650386,0.020406660550278295,0.02040581956265332,0.02040441791017103,0.0010010006176307744,0.0010010005233182736,0.0010010003661307572,,,-0.00787192141014331,-0.00659220936827545,-0.00824233837135393,-0.00714370928895845,-0.00332254705902465,-0.00332251549220707,-0.00885579631898615,-0.00804127149260998,-0.0120284925859741,-0.0119956272837483,,0.00921870249834773,0.0156693001096157,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
-0.0609999999999999,0.113641085073019,0.112837801486788,-0.11,0.0100433735756607,0.0100433333420256,-0.0699999999999998,0.0203744304568283,0.020373787721702,-0.0609999999999999,0.164750468878769,0.160834479380702,-0.0609999999999999,0.0527909744001156,0.0527589426176062,1.9401,,0.11161382664410838,0.11133516513837088,0.020406511527363357,0.020405670532236863,0.020404268867261006,0.0010010005983183228,0.0010010005040058223,0.0010010003468183058,,,-0.0088513853723398,-0.00758965198384529,-0.00922311581165127,-0.00814073560479502,-0.00341665613443983,-0.00341662627847327,-0.00983875134024225,-0.00903755163159804,-0.0125118155490918,-0.0124800381874211,,0.00791647295150018,0.0143274117865559,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
-0.0509999999999999,0.113683048856264,0.112880947536118,-0.0999999999999999,0.0100536417646213,0.0100536019374816,-0.0599999999999998,0.0203868833082404,0.020386242362769,-0.0509999999999999,0.164797129624065,0.160885901028642,-0.0509999999999999,0.0528158781852336,0.0527839081774023,1.9501,,0.11159797380764096,0.11131910717647252,0.020406361734683055,0.020405520732016718,0.02040411905448345,0.0010010005789060708,0.00100100048459357,0.0010010003274060534,,,-0.00982962331081243,-0.00858631830491624,-0.0102026664216474,-0.00913692789604874,-0.00351042003069486,-0.00351039190061033,-0.0108204754627062,-0.010032903387248,-0.0129938300678814,-0.0129631542645062,,0.00661477255726652,0.0129841522576129,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
-0.0409999999999999,0.113717521505222,0.112916391273138,-0.0899999999999999,0.010062934919759,0.0100628954836443,-0.0499999999999998,0.0203974221728304,0.0203967827565127,-0.0409999999999999,0.164835458085449,0.160928141692331,-0.0409999999999999,0.0528363372629565,0.052804418010802,1.9601,,0.11158203878288152,0.11130296621468504,0.02040621117224264,0.020405370161998133,0.02040396847184362,0.001001000559394018,0.001001000465081517,0.0010010003078940002,,,-0.0108065515779975,-0.00958210382682585,-0.0111809042856632,-0.0101321813697907,-0.00360382917850243,-0.00360380278711877,-0.0118008789337286,-0.0110272215002906,-0.0134744854759446,-0.0134449235046219,,0.00531367743761036,0.0116396448797665,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
-0.0309999999999999,0.11374450192432,0.112944131321446,-0.0799999999999998,0.0100712521678482,0.0100712131071955,-0.0399999999999998,0.0204060461256619,0.0204054079773499,-0.0309999999999999,0.164865454220318,0.160961200516801,-0.0309999999999999,0.0528523502358361,0.0528204707005242,1.9701,,0.11156602156011107,0.11128674224687052,0.020406059840047376,0.020405218822186377,0.020403817119346808,0.0010010005397821642,0.0010010004454696637,0.0010010002882821461,,,-0.0117820863915412,-0.0105769035414379,-0.0121577433114365,-0.0111263907345616,-0.00369687403954055,-0.00369684939745592,-0.0127798717581112,-0.0120204002205834,-0.0139537311208961,-0.0139252939020287,,0.00401326335366675,0.0102940142016296,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
-0.0209999999999999,0.113763989256597,0.112964166604194,-0.0699999999999998,0.0100785927274073,0.0100785540265688,-0.0299999999999998,0.0204127544099087,0.0204121172679232,-0.0209999999999999,0.164887117995948,0.160985076833307,-0.0209999999999999,0.0528639160102868,0.052832065137454,1.9801,,0.11154992212958226,0.11127043526687695,0.020405907738102563,0.020405066712586756,0.02040366499699833,0.00100100052007051,0.0010010004257580093,0.001001000268570492,,,-0.0127561438162657,-0.0115706119498166,-0.0131330972149409,-0.0121194502129999,-0.00378954510748396,-0.00378952222307059,-0.0137573636878043,-0.0130123333196628,-0.0144315163691246,-0.0144042134624074,,0.00271360576853467,0.00894738595548975,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
-0.0109999999999999,0.113775982883358,0.112976496343844,-0.0599999999999998,0.0100849559087572,0.0100849175520081,-0.0199999999999998,0.0204175464368919,0.0204169100391388,-0.0109999999999999,0.164900449389039,0.160999770159065,-0.0109999999999999,0.0528710337965359,0.0528392005205977,1.9901,,0.11153374048151955,0.11125404526853859,0.02040575486641352,0.020404913833204606,0.020403512104803512,0.0010010005002590555,0.0010010004059465545,0.0010010002487590372,,,-0.0137286397460172,-0.0125631230752034,-0.0141068795051444,-0.0131112535547746,-0.00388183290903416,-0.00388181178843646,-0.0147332642116366,-0.0140029141036035,-0.0149077906106027,-0.0148816302096949,,0.00141477991135377,0.00759988704884682,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
-0.00099999999999989,0.113780482423937,0.112981120061989,-0.0499999999999998,0.0100903411140754,0.0100903030856199,-0.00999999999999979,0.0204204217861088,0.0204197858701947,-0.00099999999999989,0.164905448385395,0.161005280197058,-0.00099999999999989,0.0528737031085813,0.0528418763570501,2.0001,,0.11151747660611969,0.11123757224567614,0.020405601224985602,0.020404760184045283,0.02040335844276774,0.0010010004803478003,0.0010010003860352991,0.0010010002288477812,,,-0.0146994898854449,-0.0135543304762947,-0.0150790034687521,-0.0141016940498224,-0.00397372800494789,-0.00397370865208394,-0.015707482545112,-0.0149920354261889,-0.015382503263746,-0.0153574921929731,,0.000116860842557847,0.00625164555543739,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0.00900000000000034,0.113777487735545,0.11297803757924,-0.0399999999999996,0.0100947478374389,0.0100947101214183,0.,0.0204213802052523,0.0204207445086015,0.00900000000000034,0.164902114979719,0.161001606835921,0.00900000000000034,0.0528719237641722,0.0528400924619744,2.0101000000000004,,0.11150113049355191,0.11122101619209705,0.02040544681382419,0.020404605765114173,0.020403204010896413,0.0010010004603367441,0.001001000366024243,0.0010010002088367248,,,-0.0156686097317526,-0.0145441272608213,-0.0160493821549719,-0.0150906645418888,-0.00406522099106408,-0.00406520340763041,-0.0166799276203069,-0.0159795897023884,-0.0158556037803251,-0.0158317474934135,,-0.00118007647980511,0.00490279070574429,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0.0190000000000001,0.113766998913215,0.112967249015187,-0.0299999999999998,0.0100981756648632,0.0100981382453626,0.0100000000000002,0.0204204216102242,0.0204197858701947,0.0190000000000001,0.16489044917554,0.160988750149897,0.0190000000000001,0.0528656958847951,0.0528338489585949,2.0201000000000002,,0.11148470213395842,0.11120437710159581,0.020405291632934683,0.020404450576416686,0.020403048809194944,0.0010010004402258871,0.001001000345913386,0.0010010001887258676,,,-0.0166359145564722,-0.0155324060994281,-0.0170179283603463,-0.0160780574423723,-0.00415630249932889,-0.00415628668480861,-0.0176505080759035,-0.0169654689221451,-0.0163270416504314,-0.016304344231273,,-0.00247595713279811,0.00355345287698405,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0.0290000000000004,0.113749016289837,0.11294875478843,-0.0199999999999996,0.0101006242743329,0.0101005871353892,0.0200000000000005,0.0204175460851378,0.0204169100391388,0.0290000000000004,0.164870450985265,0.160966710398865,0.0290000000000004,0.0528550198956837,0.052823146278202,2.0301000000000005,,0.11146819151745442,0.11118765496795407,0.02040513568232252,0.02040429461795826,0.020402892837668784,0.0010010004200152302,0.0010010003257027284,0.00100100016851521,,,-0.0176013193873043,-0.0165190592398531,-0.0179845546136927,-0.0170637647444709,-0.004246963198819,-0.00424694915049326,-0.0186191322473941,-0.01794956466447,-0.0167967664074985,-0.016775230572942,,-0.00377070616047938,0.00220376358256691,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0.0390000000000001,0.113723540436293,0.112922555616667,-0.00999999999999979,0.0101020934358255,0.0101020565614352,0.0300000000000002,0.0204127538823157,0.0204121172679232,0.0390000000000001,0.164842120430353,0.160935488028442,0.0390000000000001,0.0528398965258379,0.0528079851601696,2.0401000000000002,,0.1114515986341287,0.11117084978494111,0.020404978961993156,0.020404137889744364,0.02040273609632342,0.001001000399704772,0.0010010003053922702,0.0010010001482047514,,,-0.0185647389900709,-0.0175039785214043,-0.0189491731611932,-0.0180476780376297,-0.00433719379676279,-0.00433718150972546,-0.0195857081574901,-0.0189317681118449,-0.0172647276333821,-0.0172443547380418,,-0.00506424850506033,0.000853855461027897,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0.0489999999999999,0.113690572161676,0.112888652516868,0,0.0101025830113312,0.0101025463854559,0.04,0.0204060454222766,0.0204054079773499,0.0489999999999999,0.16480545754161,0.160895083670163,0.0489999999999999,0.0528203268080599,0.052788366651985,2.0501,,0.1114349234740439,0.1111539615463139,0.02040482147195207,0.020403980391780485,0.020402578585164345,0.0010010003792945133,0.0010010002849820115,0.0010010001277944926,,,-0.01952608785083,-0.0184870553897342,-0.0199116959516771,-0.0190296885222906,-0.00442698503955937,-0.00442697450673504,-0.0205501435067709,-0.0199119700649308,-0.0177308749634988,-0.0177116650065715,,-0.006356508937455,-0.000496137735580604,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0.0590000000000002,0.113650112513614,0.112847046805499,0.0100000000000002,0.0101020929548589,0.0101020565614352,0.0500000000000003,0.0203974212937144,0.0203967827565127,0.0590000000000002,0.164760462359624,0.160845498141726,0.0590000000000002,0.0527963120790046,0.0527642921092918,2.0601000000000003,,0.11141816602723667,0.11113699024581754,0.02040466321220479,0.020403822124072154,0.0204024203041971,0.0010010003587844541,0.0010010002644719519,0.0010010001072844332,,,-0.0204852801581949,-0.0194681809119089,-0.0208720346221373,-0.0200096870249378,-0.00451632771379532,-0.00451631892596049,-0.0215123456646076,-0.0208900609575824,-0.0181951580920265,-0.0181771097261008,,-0.00764741198733795,-0.00184608115383417,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0.069,0.113602162778676,0.112797740098831,0.02,0.0101006233124451,0.0101005871353892,0.0600000000000001,0.0203868822534708,0.020386242362769,0.069,0.164707134935304,0.160786732447319,0.069,0.0527678539792451,0.0527357631959447,2.0701,,0.11140132628371817,0.1111199358771853,0.02040450418275684,0.02040366308662491,0.02040226125342724,0.001001000338174594,0.001001000243862092,0.0010010000866745728,,,-0.0214422297859077,-0.0204472457917719,-0.0218301004835237,-0.0209875640134443,-0.004605212647259,-0.00460520559306646,-0.0224722216603961,-0.0218659308721671,-0.0186575267771671,-0.0186406373190103,,-0.00893688187282983,-0.00319583885162655,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0.0790000000000002,0.113546724482878,0.112740734313308,0.0300000000000002,0.0100981742221444,0.0100981382453626,0.0700000000000003,0.020374429226498,0.020373787721702,0.0790000000000002,0.164645475330562,0.160718787778013,0.0790000000000002,0.0527349544533528,0.0527027818840766,2.0801000000000003,,0.1113844042334744,0.11110279843413909,0.0204043443836138,0.02040350327944432,0.020402101432860344,0.0010010003174649334,0.001001000223152431,0.0010010000659649116,,,-0.0223968502757113,-0.0214241403855994,-0.0227858045068548,-0.0219632096127126,-0.0046936307099523,-0.0046936253759587,-0.023429678175132,-0.0228394695551865,-0.0191179308464745,-0.0191021962897751,,-0.010224842429932,-0.00454527381140882,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0.089,0.113483799392285,0.112676031665985,0.04,0.010094745914025,0.0100947101214183,0.0800000000000001,0.0203600633058136,0.0203594199270763,0.089,0.164575483619109,0.160641665512239,0.089,0.0526976157499916,0.0526653504541785,2.0901,,0.11136739986646631,0.11108557791038969,0.02040418381478126,0.020403342702536006,0.020401940842502037,0.001001000296655472,0.0010010002023429696,0.00100100004515545,,,-0.023349054820567,-0.0223987547180461,-0.0237390573096885,-0.0229365136206092,-0.00478157281509966,-0.00478156918579609,-0.0243846215333645,-0.0238105664331999,-0.0195763202022484,-0.0195617352322916,,-0.0115112170418286,-0.00589424795397869,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0.0990000000000002,0.113413389513696,0.112603634675038,0.0500000000000003,0.0100903387101467,0.0100903030856199,0.0900000000000003,0.0203437857524478,0.0203431402407836,0.0990000000000002,0.164497159887385,0.160555367216329,0.0990000000000002,0.0526558404220274,0.0526234714951914,2.1001000000000003,,0.11135031317263046,0.1110682742996369,0.020404022476264834,0.020403181355905572,0.020401779482357954,0.0010010002757462103,0.0010010001814337076,0.001001000024246188,,,-0.0242987562482638,-0.023370978498379,-0.024689769142995,-0.0239073655241931,-0.00486902992015434,-0.00486902797800002,-0.0253369576955596,-0.0247791106290474,-0.020032644826995,-0.0200192028372458,,-0.0127959285681799,-0.00724262215282678,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0.109,0.113335497095431,0.112523546160339,0.0600000000000001,0.0100849530245393,0.0100849175520081,0.1,0.0203255979953828,0.0203249500927815,0.109,0.164410504235598,0.160459894645143,0.109,0.0526096313266516,0.0525771479046107,2.1101,,0.11133314414187899,0.11105088759556993,0.020403860368070178,0.02040301923955869,0.020401617352433763,0.0010010002547371473,0.001001000160424645,0.001001000003237125,,,-0.0252458670054635,-0.0243407011369965,-0.0256378498784715,-0.0248756545162324,-0.00495599302780155,-0.00495599275326053,-0.0262865922509082,-0.0257449909783708,-0.0204868547889577,-0.0204745478995217,,-0.0140788992745272,-0.00859025624903992,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0.119,0.113250124628206,0.112435769244102,0.0700000000000003,0.0100785893631714,0.0100785540265688,0.11,0.0203055016314819,0.0203048510810231,0.119,0.164315516778913,0.16035524974276,0.119,0.0525589916255205,0.0525263828886018,2.1201000000000003,,0.11131589276410024,0.11103341779186761,0.020403697490202967,0.02040285635350103,0.020401454452735154,0.0010010002336282842,0.0010010001393157817,0.0010009999821282616,,,-0.0261902991422285,-0.0253078117622318,-0.0265832089963389,-0.0258412695120107,-0.00504245318695871,-0.00504245455853936,-0.0272334304106108,-0.0267080960464305,-0.0209389002477167,-0.0209277193256472,,-0.0153600507619323,-0.00993700906676737,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0.129,0.113157274846105,0.112340307351601,0.0800000000000001,0.0100712483239107,0.0100712131071955,0.12,0.0202834984254136,0.0202828449713789,0.129,0.164212197648736,0.160241434643255,0.129,0.0525039247849054,0.052471179962129,2.1301,,0.11129855902915892,0.11101586488219864,0.020403533842668898,0.02040269269773831,0.020401290783267845,0.0010010002124196205,0.0010010001181071178,0.0010009999609195974,,,-0.0271319642970748,-0.0262721992374358,-0.0275257555736627,-0.0268040991664172,-0.00512840149377219,-0.00512840448806973,-0.0281773770016714,-0.0276683141452164,-0.0213887314598613,-0.0213786661412776,,-0.016639303896973,-0.01128273842925,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0.139,0.113056950727638,0.112237164211944,0.0900000000000003,0.0100629305964812,0.0100628954836443,0.13,0.0202595903095642,0.0202589336975497,0.139,0.164100546994153,0.160118451671551,0.139,0.0524444345758606,0.0524115429490949,2.1401000000000003,,0.11128114292689643,0.11099822886022194,0.020403369425473692,0.020402528272276264,0.020401126344037592,0.0010010001911111564,0.0010010000967986532,0.0010009999396111324,,,-0.0280707736825967,-0.0272337521783391,-0.0284653982732347,-0.0277640318913204,-0.00521382909261092,-0.00521383368435262,-0.0291183364612329,-0.0286255333508494,-0.0218362987847341,-0.0218273374987137,,-0.0179165787422175,-0.0126273011754171,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0.149,0.112949155496898,0.112126343858938,0.1,0.0100536369624089,0.0100536019374816,0.14,0.0202337793839438,0.0202331193609721,0.149,0.163980564983467,0.159986303344338,0.149,0.052380525074403,0.052347475982493,2.1501,,0.11126364444713137,0.11098050971958683,0.020403204238623115,0.020402363077120653,0.020400961135050175,0.0010010001697028914,0.001001000075390388,0.0010009999182028673,,,-0.0290066380717033,-0.0281923589706882,-0.0294020453330557,-0.0287209558732217,-0.00529872717705631,-0.00529873333914939,-0.0300562128314843,-0.0295796415212713,-0.0222815526902486,-0.0222736826844531,,-0.0191917944872987,-0.013970553177052,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0.159,0.112833892624808,0.112007850631998,0.11,0.0100433682949649,0.0100433333420256,0.15,0.0202060679160843,0.0202054042307146,0.159,0.16385225180588,0.159844992371087,0.159,0.0523122006617072,0.0522789835045706,2.1601000000000004,,0.11124606357965959,0.11096270745393332,0.020403038282122955,0.020402197112277268,0.02040079515631138,0.0010010001481948255,0.0010010000538823222,0.0010009998966948011,,,-0.0299394677845133,-0.0291479077881533,-0.0303356045564587,-0.0296747590911851,-0.00538308699088856,-0.00538309469447081,-0.0309909097551709,-0.0305305263142214,-0.0227244437587822,-0.0227176511267735,,-0.0204648693807112,-0.0153123493565282,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0.169,0.11271116583045,0.111881689177147,0.12,0.0100321255590998,0.0100320906622804,0.16,0.0201764583409288,0.0201757907433662,0.169,0.163715607673289,0.159694521655131,0.169,0.0522394660243118,0.052206070267004,2.1701,,0.11122840031425484,0.11094482205689248,0.020402871555979012,0.02040203037775193,0.020400628407827047,0.0010010001265869592,0.0010010000322744556,0.0010009998750869344,,,-0.0308691726759457,-0.0301002866105058,-0.0312659833029069,-0.0306253293350414,-0.00546689982906919,-0.00546690904356208,-0.0319223304717375,-0.0314780752054947,-0.0231649226931438,-0.0231591924033457,,-0.0217357206624499,-0.0166525437051185,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0.179,0.112580979082505,0.11174786444807,0.13,0.010019909811369,0.0100198749548633,0.17,0.0201449532607107,0.020144281502916,0.179,0.163570632822212,0.159534894294826,0.179,0.0521623261543424,0.0521287413310846,2.1801000000000004,,0.1112106546406688,0.11092685352208659,0.020402704060197126,0.020401862873550468,0.02040046088960303,0.0010010001048792923,0.0010010000105667891,0.0010009998533792675,,,-0.0317956621240517,-0.0310493832420594,-0.032193088479506,-0.0315725542238629,-0.00555015703871965,-0.0055501677318839,-0.0328503778141334,-0.032422175507481,-0.0236029403226184,-0.0235982562488752,,-0.0230042644976123,-0.0179909893018783,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0.189,0.112443336600766,0.111606381707243,0.14,0.010006722199855,0.0100066873679252,0.18,0.0201115554448281,0.0201108792806242,0.189,0.16341732751583,0.1593661135848,0.189,0.0520807863497439,0.0520470020679164,2.1901,,0.11119282654863165,0.11090880184312947,0.020402535794783152,0.020401694599678766,0.02040029260164521,0.0010010000830718247,0.0010009999887593214,0.0010009998315717993,,,-0.0327188450191243,-0.0319950853303731,-0.0331168265332646,-0.032516321224703,-0.00563285002009575,-0.0056328621580893,-0.0337749542063076,-0.033362714387978,-0.0240384476090875,-0.0240347925627691,,-0.0242704159110815,-0.0193275383331032,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0.199,0.112298242857752,0.111457246527134,0.15,0.00999256396407969,0.00999252914106379,0.19,0.0200762678297069,0.0200755870148856,0.199,0.163255692046169,0.159188183017272,0.199,0.0519948522145295,0.0519608581586245,2.2001000000000004,,0.11117491602785233,0.11089066701362674,0.020402366759742992,0.020401525556142715,0.020400123543959498,0.0010010000611645564,0.001000999966852053,0.001000999809664531,,,-0.033638629753627,-0.0329372803852125,-0.0340371034441389,-0.0334565176716014,-0.00571497022755803,-0.00571498377499624,-0.0346959616614219,-0.0342995788892801,-0.0244713956532284,-0.0244687514168292,,-0.02553408872341,-0.0206620421123637,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0.209,0.112145702580408,0.111300464791468,0.16,0.00997743643491231,0.00997740160523042,0.2,0.0200390935186561,0.0200384078110836,0.209,0.163085726736396,0.159001106283468,0.209,0.0519045296590406,0.051870315594574,2.2101,,0.1111569230680188,0.11087244902717606,0.02040219695508256,0.020401355742948248,0.020399953716551834,0.0010010000391574875,0.001000999944844984,0.0010009997876574616,,,-0.0345549242129785,-0.0338758557977631,-0.034953824718894,-0.0343930307848459,-0.00579650917053767,-0.00579652409055571,-0.0356133017808085,-0.0352326559475324,-0.0249017357007894,-0.024900083062966,,-0.0267951954880194,-0.0219943511011153,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0.219,0.111985720751895,0.111136042696565,0.17,0.00996134103446752,0.00996130618262939,0.21,0.0200000357817147,0.0199993449414357,0.219,0.162907431943236,0.158804887275105,0.219,0.0518098249002194,0.0517753806775998,2.2201000000000004,,0.11113884765879851,0.11085414787736757,0.02040202638080779,0.02040118516010131,0.020399783119428184,0.0010010000170506184,0.0010009999227381145,0.001000999765550592,,,-0.0354676357672315,-0.0348106988600942,-0.0358668953858158,-0.0353257476904916,-0.00587745841449788,-0.00587747466881527,-0.0365268757536974,-0.0361618324123528,-0.0253294191489453,-0.0253287379409352,,-0.0280536474298318,-0.0233243149298862,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0.229,0.111818302613474,0.110963986752746,0.18,0.00994427927599992,0.0099442443866106,0.22,0.0199590980554914,0.019958401844831,0.229,0.162720808059527,0.158599530085969,0.229,0.0517107444618935,0.0516760600202468,2.2301,,0.11112068978983863,0.11083576355778393,0.020401855036924665,0.020401013807607882,0.020399611752594537,0.0010009999948439486,0.0010009999005314441,0.0010009997433439214,,,-0.0363766712636792,-0.0357416967848667,-0.0367762199903051,-0.0362545554401281,-0.00595780958189081,-0.00595782713087777,-0.0374365843577394,-0.0370869950667121,-0.0257543975527291,-0.0257546666860918,,-0.0293093543854463,-0.0246517824200397,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0.239,0.111643453666474,0.110784303785807,0.19,0.00992625276378703,0.00992621782155529,0.23,0.0199162839429928,0.0199155821266588,0.239,0.162525855516888,0.158385039013574,0.239,0.0516072951750729,0.0515723605460203,2.2401000000000004,,0.11110244945076651,0.11081729606200079,0.02040168292343918,0.02040084168547396,0.020399439616056902,0.001000999972537478,0.0010009998782249735,0.0010009997210374507,,,-0.0372819370204283,-0.0366687367252822,-0.0376817025913834,-0.037179341030895,-0.00603755435310949,-0.00603757315585532,-0.0383423279603464,-0.0380080306470724,-0.026176622631544,-0.0261778201371621,,-0.0305622247449734,-0.0259766016061158,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0.249,0.111461179674354,0.110597000938566,0.2,0.00990726319301041,0.00990722818275472,0.24,0.0198715972134458,0.019870889558628,0.249,0.162322574788519,0.158161418560911,0.249,0.0514994841782606,0.0514642894896457,2.2501,,0.1110841266311899,0.11079874538358693,0.020401510040357358,0.020400668793705598,0.020399266709821336,0.0010009999501312068,0.0010009998558187022,0.0010009996986311792,,,-0.0381833388209661,-0.037591705795267,-0.0385832467591403,-0.0380999914257383,-0.00611668446743502,-0.0061167044818181,-0.0392440065208744,-0.0389248258637756,-0.0265960462757521,-0.0265981493440303,,-0.0318121653956348,-0.0272986197587442,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0.259,0.111271486664846,0.11040208567248,0.21,0.00988731234962711,0.00988727725628194,0.25,0.0198250418021102,0.0198243280785789,0.259,0.162110966392116,0.157928673438282,0.259,0.0513873189177702,0.0513518543973386,2.2601000000000004,,0.11106572132069738,0.1107801115161047,0.02040133638768525,0.020400495132308835,0.02039909303389391,0.0010009999276251345,0.0010009998333126303,0.0010009996761251069,,,-0.0390807819097592,-0.0385104910898872,-0.0394807555731514,-0.0390163935739026,-0.00619519172397862,-0.00619521290673812,-0.0401415195936682,-0.03983726742168,-0.0270126205533428,-0.0270156055755385,,-0.0330590816672398,-0.0286176834081351,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0.269,0.111074380932198,0.110199565769325,0.22,0.00986640211023418,0.00986636691885666,0.26,0.0197766218100819,0.0197759017902849,0.269,0.161891030892927,0.157686808565221,0.269,0.0512708071480591,0.0512350631270841,2.2701000000000002,,0.11104723350885863,0.11076139445311016,0.020401161965428943,0.020400320701289776,0.020398918588280725,0.0010009999050192623,0.0010009998107067578,0.0010009996535192342,,,-0.0399741709889108,-0.0394249797059895,-0.0403741316218919,-0.0399284344316562,-0.00627306798261851,-0.00627309028942759,-0.0410347663319893,-0.0407452420410379,-0.0274262977166779,-0.0274301403272973,,-0.0343028772796402,-0.0299336383681403,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0.279,0.110869869039488,0.109989449332953,0.23,0.00984453444192654,0.00984449913770312,0.27,0.0197263415040883,0.0197256149632465,0.279,0.161662768906913,0.157435829072507,0.279,0.0511499569320684,0.0511139238489248,2.2801000000000005,,0.11102866318522488,0.11074259418815337,0.02040098677359453,0.020400145500654512,0.020398743372987898,0.0010009998823135894,0.0010009997880010846,0.0010009996308135607,,,-0.0408634102159073,-0.0403350587630624,-0.0412632770031723,-0.040836000983242,-0.00635030516493144,-0.00635032855047186,-0.0419236454928469,-0.0416486364786109,-0.0278370302093151,-0.0278417053295058,,-0.0355434542922699,-0.0312463297608859,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0.289,0.110657957821044,0.109771744791116,0.24,0.00982171140214796,0.00982167597040101,0.28,0.0196742053162756,0.0196734720324759,0.289,0.161426181104049,0.15717574030427,0.289,0.0510247766415799,0.0509884450452586,2.2901000000000002,,0.11101001033932921,0.11072371071477882,0.020400810812188155,0.020399969530409203,0.020398567388021597,0.0010009998595081158,0.001000999765195611,0.0010009996080080866,,,-0.0417484032024813,-0.0412406154243114,-0.0421480933256202,-0.0417389802620492,-0.0064268952551188,-0.00642691967315681,-0.0428080554427484,-0.0425473375490154,-0.0282447706729073,-0.0282502525547791,,-0.0367807130558669,-0.0325556020419744,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0.299,0.110438654384932,0.109546460897362,0.25,0.00979793513853708,0.00979789956472945,0.29,0.0196202178439848,0.0196194775982728,0.299,0.161181268211737,0.156906547820186,0.299,0.0508952749575741,0.050858635511144,2.3001000000000005,,0.1109912749606868,0.11070474402652554,0.02040063408121597,0.020399792790560013,0.020398390633387987,0.0010009998366028413,0.0010009997422903366,0.0010009995851028122,,,-0.0426290530146179,-0.0421415369179459,-0.0430284817112306,-0.0426372593720011,-0.00650283030092708,-0.00650285570439042,-0.0436878941643871,-0.0434412321462955,-0.0286494719541796,-0.0286557342259794,,-0.0380145521664781,-0.0338612990262525,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0.309,0.110211966115545,0.109313606732992,0.26,0.00977320788876015,0.00977317215850399,0.3,0.019564383849521,0.0195636364259909,0.309,0.160928031018356,0.156628257397768,0.309,0.0507614608706059,0.0507245043546142,2.3101000000000003,,0.11097245703879545,0.11068569411692744,0.020400456580684165,0.020399615281113125,0.02039821310909329,0.001000999813597767,0.0010009997192852616,0.001000999562097737,,,-0.0435052621737282,-0.0430377105586669,-0.0439043427990053,-0.0435307255091515,-0.00657810241456255,-0.00657812875561858,-0.0445630592642833,-0.0443302072657144,-0.0290510871119802,-0.0290581028240514,,-0.0392448684218396,-0.0351632639141418,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0.319,0.109977900676267,0.109073191709101,0.27,0.00974753198034592,0.00974749607940665,0.31,0.0195067082599131,0.0195059534457962,0.319,0.160666470376925,0.156340875034748,0.319,0.0506233436811862,0.0505860609969994,2.3201,,0.11095355656313581,0.11066656097951368,0.020400278310598957,0.020399437002074774,0.020398034815143726,0.0010009997904928914,0.0010009996961803857,0.001000999538992861,,,-0.0443769326590127,-0.0439290237693545,-0.0447755767497023,-0.0444192659834865,-0.00665270377360011,-0.00665273100373477,-0.0454334479813914,-0.0452141500257609,-0.029449569424407,-0.0294573110958573,,-0.0404715567802269,-0.0364613393185311,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0.329,0.109736466012226,0.108825225568677,0.28,0.00972090983050608,0.00972087374480904,0.32,0.0194471961666644,0.0194464337524154,0.329,0.160396587208895,0.15604440695156,0.329,0.0504809330001711,0.0504433151732562,2.3301000000000003,,0.11093457352317183,0.11064734460780888,0.02040009927096658,0.020399257953451204,0.020397855751545572,0.0010009997672882156,0.0010009996729757101,0.001000999515788185,,,-0.045243965911037,-0.0448153641029457,-0.045642083251712,-0.0453027682409219,-0.00672662662188608,-0.00672665469198365,-0.0462989571966865,-0.0460929476903636,-0.0298448723960064,-0.0298533120620116,,-0.0416945103218603,-0.0377553672922242,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0.339,0.109487670353132,0.108569718388774,0.29,0.00969334394595175,0.00969330766158843,0.33,0.0193858528254928,0.0193850826048755,0.339,0.160118382508065,0.155738859593917,0.339,0.0503342387491642,0.0502962769323047,2.3401,,0.11091550790835099,0.11062804499533332,0.020399919461793304,0.02039907813524869,0.020397675918305113,0.001000999743983739,0.001000999649671233,0.001000999492483708,,,-0.0461062628365382,-0.0456966192644978,-0.0465037615280774,-0.0461811198854933,-0.0067998632704348,-0.00679989213085833,-0.0471594834437428,-0.0469664876913064,-0.0302369497650452,-0.0302460590247108,,-0.042913620212955,-0.0390451893559398,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0.349,0.1092315222162,0.108306680582756,0.3,0.00966483692270423,0.00966480042593692,0.34,0.0193226836560651,0.0193219054262343,0.349,0.15983185734462,0.155424239635491,0.349,0.0501832711609241,0.0501449566373723,2.3501000000000003,,0.11089635970810476,0.11060866213560351,0.020399738883085432,0.020398897547473524,0.02039749531542865,0.0010009997205794614,0.0010009996262669559,0.0010009994690794303,,,-0.0469637238144808,-0.0465726771334309,-0.0473605103446727,-0.0470542087017306,-0.00687240609831901,-0.00687243569899121,-0.0480149229203121,-0.0478346576508399,-0.0306257555108527,-0.0306355055755593,,-0.0441287756724953,-0.0403306465268617,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0.359,0.108968030409144,0.108036122902609,0.31,0.0096353914458949,0.00963535472316357,0.35,0.0192576942417184,0.0192569078033014,0.359,0.159537012869296,0.155100553980686,0.359,0.050028040779778,0.0499893649663441,2.3601,,0.11087712891184887,0.11058919602213213,0.020399557534849268,0.020398716190132057,0.020397313942922546,0.0010009996970753838,0.0010009996027628778,0.0010009994455753523,,,-0.0478162487033769,-0.047443425785942,-0.0482122280195542,-0.0479219226772104,-0.00694424755355361,-0.00694427784403824,-0.0488651715009133,-0.0486973454044795,-0.031011243861232,-0.0310216056033856,,-0.0453398639418125,-0.0416115793477292,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0.369,0.10869720403327,0.107758056441322,0.32,0.00960501028956315,0.00960497332748961,0.36,0.0191908903291747,0.0191900954863499,0.369,0.159233850317663,0.15476780976752,0.369,0.0498685584620493,0.0498295129121198,2.3701000000000003,,0.11085781550898376,0.11056964664842854,0.020399375417091175,0.020398534063230632,0.02039713180079316,0.0010009996734715054,0.0010009995791589997,0.0010009994219714736,,,-0.0486637368498874,-0.048308753517585,-0.0490588124334944,-0.04878415002528,-0.00701538015397305,-0.00701541108355648,-0.0497101247504376,-0.0495544390239869,-0.0313933692999394,-0.0314043133020497,,-0.0465467702570415,-0.04288782791647,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0.379,0.108419052486643,0.107472492635339,0.33,0.00957369631644214,0.00957365910183664,0.37,0.0191222778282448,0.0191214743888191,0.379,0.158922371014537,0.154426014370607,0.379,0.0497048353764822,0.0496654117829761,2.3801,,0.11083841948889489,0.11055001400799909,0.020399192529817523,0.020398351166775634,0.020396948889046893,0.0010009996497678268,0.0010009995554553202,0.0010009993982677942,,,-0.0495060870987128,-0.0491685488660083,-0.0499001610417092,-0.0496407792079457,-0.00708579648810183,-0.00708582800587473,-0.0505496779387777,-0.0504058268405241,-0.0317720865742287,-0.0317835831782376,,-0.0477493778245272,-0.0441592319163615,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0.389,0.108133585467325,0.10717944326708,0.34,0.0095414524777426,0.00954141499760786,0.38,0.0190518628115243,0.0190510505870074,0.389,0.158602576378515,0.154075175404241,0.389,0.0495368830046845,0.0494970732029348,2.3901000000000003,,0.11081894084095305,0.11053029809434722,0.020399008873034714,0.020398167500773473,0.020396765207690164,0.0010009996259643472,0.0010009995316518409,0.0010009993744643144,,,-0.0503431978037884,-0.0500227006338453,-0.0507361708867872,-0.0504916989589183,-0.0071554892160182,-0.00715552127095733,-0.0513837260564832,-0.0512513974679755,-0.0321473507024607,-0.0321593700592414,,-0.0489475677992487,-0.0454256306467224,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0.399,0.107840812976713,0.106878920467533,0.35,0.00950828181292382,0.00950824405446224,0.39,0.0189796515140779,0.0189788303197554,0.399,0.158274467926625,0.153715300725588,0.399,0.0493647131415653,0.0493245091121357,2.4001,,0.11079937955451483,0.110510498900974,0.020398824446749175,0.020397983065230586,0.020396580756729434,0.0010009996020610673,0.0010009995077485609,0.0010009993505610338,,,-0.0511749668407898,-0.0508710979117471,-0.051566738612826,-0.0513367983068077,-0.00722445107021089,-0.00722448361126061,-0.0522121638314463,-0.0520910398264289,-0.0325191169817728,-0.0325316291007228,,-0.0501412192663232,-0.0466868630541233,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0.409,0.107540745322937,0.106570936718907,0.36,0.0094741874494664,0.00947414940008181,0.4,0.0189056503331159,0.01890481998812,0.409,0.157938047279109,0.153346398437986,0.409,0.0491883378957867,0.0491477317672146,2.4101000000000004,,0.11077973561892289,0.11049061642137824,0.020398639250967368,0.02039779786015344,0.020396395536171168,0.0010009995780579867,0.0010009994837454801,0.0010009993265579528,,,-0.0520012916209561,-0.051713630101553,-0.0523917604807821,-0.0521759665984612,-0.00729267485642865,-0.00729270783258235,-0.0530348857466189,-0.0529246431658084,-0.0328873409958103,-0.0329003157944577,,-0.0513302092256515,-0.0479427677641108,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0.419,0.107233393124347,0.106255504857368,0.37,0.00943917260262625,0.00943913424993191,0.41,0.0188298658276607,0.0188290261550388,0.419,0.157593316164326,0.152968476894351,0.419,0.049007769690216,0.0489667537416847,2.4201,,0.11076000902350629,0.11047065064905678,0.020398453285695773,0.020397611885548526,0.020396209546021882,0.0010009995539551056,0.0010009994596425988,0.0010009993024550717,,,-0.052822069106236,-0.05255018693959,-0.053211132385035,-0.0530090935224348,-0.00736015345452255,-0.00736018681490348,-0.0538517860587606,-0.0537520970896512,-0.0332519786225131,-0.0332653859760584,,-0.0525144125797575,-0.0491931831134395,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0.429,0.106918767313075,0.105932638075832,0.38,0.00940324057519318,0.00940320190701434,0.42,0.0187523047182035,0.0187514555449841,0.429,0.157240276423772,0.152581544700693,0.429,0.048823021262384,0.0487815879263226,2.4301000000000004,,0.11074019975758104,0.11045060157750504,0.0203982665509409,0.020397425141422367,0.0203960227862881,0.0010009995297524236,0.0010009994354399168,0.0010009992782523893,,,-0.0536371958257605,-0.0533806585200932,-0.0540247498711696,-0.0538360691325928,-0.00742687981928089,-0.00742691351322267,-0.0546627588182159,-0.0545732915790205,-0.0336129860419584,-0.0336267958326746,,-0.0536937021248754,-0.0504379471828025,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0.439,0.106596879138673,0.105602349926831,0.39,0.00936639475723453,0.0093663557616137,0.43,0.0186729738863499,0.0186721150436077,0.439,0.156878930017229,0.152185610719747,0.439,0.0486341056649463,0.0485922475295571,2.4401,,0.11072030781045022,0.11043046920021687,0.020398079046709285,0.020397237627781496,0.02039583525697639,0.0010009995054499415,0.0010009994111374342,0.001000999253949907,,,-0.0544465678936409,-0.0542049353187401,-0.0548325081549723,-0.0546567838718248,-0.0074928469812565,-0.00749288095838285,-0.0554676978897182,-0.0553881170165455,-0.0339703197442552,-0.0339845019106655,,-0.0548679485453291,-0.051676897830053,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0.449,0.106267740171826,0.105264654325446,0.4,0.00932863862583369,0.00932859929103656,0.44,0.0185918803744591,0.0185910116973759,0.449,0.156509279028034,0.151780684074707,0.449,0.0484410362661505,0.0483987460778613,2.4501000000000004,,0.1107003331714045,0.11041025351068537,0.02039789077300749,0.020397049344632493,0.02039564695809333,0.0010009994810476586,0.001000999386735151,0.0010009992295476236,,,-0.0552500810280938,-0.0550229082162904,-0.0556343021426422,-0.055471128595875,-0.00755804804758646,-0.0075580822578902,-0.0562664969742147,-0.0561964642105822,-0.034323936537489,-0.0343384611232469,,-0.0560370204112479,-0.0529098727239093,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0.459,0.105931362308139,0.104919565552314,0.41,0.00928997574482684,0.00928993605934368,0.45,0.0185090313852689,0.0185081527131939,0.459,0.156131325668466,0.151366774153083,0.459,0.0482438267503037,0.0482010974161465,2.4601,,0.11068027582972251,0.11038995450240272,0.02039770172984211,0.02039686029198196,0.02039545788964554,0.0010009994565455752,0.0010009993622330676,0.0010009992050455394,,,-0.0560476305718885,-0.0558344685223228,-0.0564300264522113,-0.056278994597272,-0.00762247620280393,-0.0076225105967251,-0.0570590496317065,-0.0569982244194824,-0.0346737935557117,-0.034688630758105,,-0.0572007841796553,-0.054136709378133,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0.469,0.105587757772004,0.104567098256692,0.42,0.00925040976452282,0.00925036971707525,0.46,0.0184244342815132,0.0184235454580209,0.469,0.15574507228526,0.15094389061067,0.469,0.0480424911182455,0.0479993157081583,2.4701000000000004,,0.11066013577467111,0.11036957216886077,0.02039751191721977,0.020396670469836516,0.020395268051639652,0.0010009994319436911,0.0010009993376311837,0.0010009991804436553,,,-0.0568391115141124,-0.0566395079990613,-0.0572195754361668,-0.0570802736293547,-0.00768612470964207,-0.00768615923814499,-0.0578452493050969,-0.0577932893759678,-0.0350198482669771,-0.0350349684849799,,-0.0583591041989641,-0.0553572451861741,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0.479,0.105236939120527,0.104207267459597,0.43,0.009209944421426,0.00920990400096905,0.47,0.0183380965855298,0.0183371974584745,0.479,0.15535052136524,0.150512043375632,0.479,0.0478370436878174,0.0477934154368744,2.4801,,0.11063991299550581,0.11034910650355124,0.020397321335147097,0.02039647987820282,0.020395077444082345,0.0010009994072420069,0.0010009993129294992,0.0010009991557419703,,,-0.0576244185132476,-0.057437918885282,-0.0580028432052698,-0.0578748579303815,-0.00774898690982989,-0.00774902152447907,-0.0586249893450373,-0.0585815513115944,-0.0353620584814153,-0.0353774323632124,,-0.0595118427169079,-0.0565713174562692,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0.489,0.104878919247545,0.103840088557011,0.44,0.00916858353794361,0.00916854273367163,0.48,0.018250025978856,0.0182491164004253,0.489,0.154947675541072,0.1500712426527,0.489,0.0476274990943413,0.0475834114049029,2.4901000000000004,,0.11061960748147116,0.11032855749996606,0.02039712998363078,0.020396288517087552,0.020394886066980304,0.0010009993824405218,0.0010009992881280139,0.001000999130940485,,,-0.0584034459215503,-0.0582295939202918,-0.0587797236535585,-0.0586626402477177,-0.00781105622487985,-0.00781109087791469,-0.05939816303576,-0.0593629029813039,-0.0357003823593457,-0.0357159808492543,,-0.0606588598919315,-0.0577787634469867,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0.499,0.104513711387693,0.103465577323152,0.45,0.00912633102209373,0.00912628982344247,0.49,0.0181602303018156,0.0181593101285809,0.499,0.154536537597138,0.1496214989275,0.499,0.0474138722910923,0.0473693187348811,2.5001,,0.11059921922180109,0.11030792515159761,0.020396937862677506,0.020396096386497416,0.02039469392034025,0.001000999357539236,0.0010009992632267282,0.0010009991060391987,,,-0.0591760878107208,-0.059014426367971,-0.0595501104845266,-0.0594435138620904,-0.0078723261568672,-0.00787236080127521,-0.0601646636218873,-0.060137237688047,-0.0360347784194231,-0.0360505728041382,,-0.0618000138080614,-0.058979420403207,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0.509,0.104141329120559,0.103083749913812,0.46,0.00908319086720036,0.00908314926385108,0.5,0.0180687175530953,0.0180677866460599,0.509,0.15411711047553,0.149162822970983,0.509,0.0471961785497758,0.0471511528698742,2.5101000000000004,,0.11057874820571932,0.11028720945193905,0.020396744972294,0.020395903486439146,0.020394501004168942,0.0010009993325381498,0.0010009992382256415,0.0010009990810381124,,,-0.0599422379988539,-0.0597923100408705,-0.0603138972384617,-0.0602173726119017,-0.00793279028920073,-0.00793282487878939,-0.0609243843362009,-0.0609044493074757,-0.036365205546815,-0.0363811675009068,,-0.062935160493269,-0.0601731255925262,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0.519,0.103761786374895,0.102694622869759,0.47,0.00903916715158351,0.00903912513346715,0.51,0.0179754958893098,0.0179745541139552,0.519,0.153689397282167,0.148695225843996,0.519,0.0469744334609999,0.0469289295737733,2.5201000000000002,,0.11055819442243965,0.11026641039448468,0.020396551312487028,0.020395709816919506,0.020394307318473137,0.0010009993074372634,0.0010009992131247546,0.0010009990559372252,,,-0.0607017900786519,-0.0605631393243543,-0.0610709773209299,-0.060984110917592,-0.00799244228738506,-0.00799247677685191,-0.0616772184283575,-0.0616644323126887,-0.0366916230014054,-0.0367077246319957,,-0.064064153941339,-0.0613597163420735,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0.529,0.103375097432902,0.102298213120208,0.48,0.00899426403824441,0.00899422159554354,0.52,0.0178805736245568,0.0178796208508867,0.529,0.153253401293027,0.148218718901955,0.529,0.046748652934752,0.0467026649316921,2.5301000000000005,,0.11053755786116641,0.11024552797273013,0.020396356883263356,0.020395515377945286,0.02039411286325966,0.0010009992822365762,0.0010009991879240674,0.0010009990307365377,,,-0.0614546374468867,-0.061326809200779,-0.0618212440323893,-0.0617436238060442,-0.00805127589977411,-0.00805131024477521,-0.0624230591945339,-0.0624170817990257,-0.0370139904260219,-0.037030204316572,,-0.0651868461372462,-0.0625390300757303,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0.539,0.10298127693458,0.101894537986351,0.49,0.00894848577453836,0.00894844289769238,0.53,0.0177839592299623,0.0177829953325436,0.539,0.1528091259605,0.147733313799656,0.539,0.046518853200869,0.0464723753503622,2.5401000000000002,,0.11051683851109481,0.11022456218017278,0.020396161684629797,0.020395320169523296,0.02039391763853532,0.001000999256936088,0.0010009991626235793,0.0010009990054360496,,,-0.0622006733350903,-0.0620832152737015,-0.0625645905989149,-0.0624958069350188,-0.00810928495831569,-0.00810931911553225,-0.0631618000079825,-0.0631622935088973,-0.0373322678546828,-0.0373485671078214,,-0.0663030870860426,-0.063710904351738,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0.549,0.102580339882141,0.101483615184962,0.5,0.00890183669184949,0.00890179337155403,0.54,0.0176856613332135,0.017684686191216,0.549,0.152356574919857,0.147239022496206,0.549,0.0462850508095093,0.0462380775585252,2.5501000000000005,,0.11049603636141131,0.11020351301031196,0.02039596571659318,0.02039512419166038,0.02039372164430699,0.0010009992315357997,0.0010009991372232911,0.0010009989800357608,,,-0.0629397908414543,-0.0628322537921046,-0.0633009102040122,-0.0632405566176102,-0.00816646337928723,-0.00816649730649024,-0.0638933343504791,-0.063899963856642,-0.0376464157208586,-0.0376627740001865,,-0.0674127248452498,-0.064875176900684,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0.559,0.102172301644488,0.101065462832051,0.51,0.00885432120524512,0.00885427743245907,0.55,0.0175856887180832,0.0175847022153156,0.559,0.151895751995846,0.146735857260069,0.559,0.0460472626316184,0.0459997886073229,2.5601000000000003,,0.11047515140129395,0.11018238045664941,0.02039576897916037,0.02039492744436341,0.020393524880581545,0.0010009992060357109,0.0010009991117232021,0.0010009989545356711,,,-0.063671882963916,-0.0635738216746311,-0.0640300960215011,-0.0639777698467162,-0.00822280516402229,-0.00822283882013517,-0.0646175558446399,-0.0646299899534011,-0.0379563948657464,-0.0379727864365494,,-0.0685156055607473,-0.0660316856638504,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0.569,0.101757177961755,0.100640099446594,0.52,0.00880594381313735,0.00880589957908318,0.56,0.0174840503239403,0.0174830523488854,0.569,0.151426661209393,0.146223830674254,0.569,0.0458055058593918,0.045757525870683,2.5701,,0.11045418361991291,0.11016116451268938,0.02039557147233825,0.020394729927639275,0.020393327347365896,0.0010009991804358217,0.0010009990861233127,0.0010009989289357815,,,-0.0643968426344075,-0.0643078165338191,-0.0647520412494433,-0.064707344319509,-0.00827830439962785,-0.00827833774478696,-0.0653343582870871,-0.0653522696319991,-0.0382621665465506,-0.0382785663153597,,-0.069611573506144,-0.0671802688319163,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0.579,0.101334984949913,0.100207543954317,0.53,0.00875670909692808,0.00875666439309504,0.57,0.017380755245252,0.0173797456910987,0.579,0.150949306784431,0.145702955641616,0.579,0.045559798006737,0.0455113070457013,2.5801000000000003,,0.11043313300643057,0.1101398651719391,0.020395373196133743,0.02039453164149491,0.02039312904466698,0.0010009991547361317,0.0010009990604236225,0.001000998903236091,,,-0.0651145627542402,-0.0650341367003258,-0.0654666391450899,-0.0654291784618997,-0.00833295525969234,-0.00833298825530519,-0.0660436356824387,-0.0660667014718215,-0.0385636924447674,-0.0385800759977037,,-0.0707004711256126,-0.068320764883995,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0.589,0.100905739105429,0.099767815691548,0.54,0.0087066217206507,0.0087065765387972,0.58,0.0172758127310742,0.0172747914957471,0.589,0.150463693154839,0.14517324539029,0.589,0.0453101569097241,0.0452611501530192,2.5901,,0.11041199955000218,0.11011848242790905,0.02039517415055378,0.02039433258593725,0.020392929972491775,0.0010009991289366416,0.001000999034624132,0.0010009988774366003,,,-0.0658249362305996,-0.0657526812471332,-0.0661737830608213,-0.0661431714529852,-0.00838675200498402,-0.00838678461378529,-0.066745282278096,-0.0667731848236792,-0.0388609346744681,-0.0388772783143132,,-0.0717821390801646,-0.0694530126269963,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0.599,0.100469457309989,0.099320934409123,0.55,0.00865568643060502,0.00865564076275979,0.59,0.0171692321845302,0.0171681991707167,0.599,0.149969824971498,0.144634713479255,0.599,0.0450566007270374,0.0450070735371947,2.6001000000000003,,0.11039078323977612,0.11009701627411318,0.02039497433560533,0.020394132760973283,0.020392730130847248,0.0010009991030373506,0.0010009990087248408,0.0010009988515373089,,,-0.0665278560141187,-0.0664633500137238,-0.066873366481052,-0.066849223249468,-0.00843968898413996,-0.00843972117024498,-0.067439192599805,-0.0674716198346481,-0.0391538557905766,-0.0391701365725116,,-0.0728564162973375,-0.0705768512352982,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0.609,0.100026156835275,0.0988669202763586,0.56,0.00860390805498093,0.00860386189344734,0.6,0.0170610231622765,0.0170599782774541,0.609,0.149467707109469,0.144087373804019,0.609,0.0447991479404162,0.0447490958670691,2.6101,,0.11036948406489426,0.1100754667040694,0.020394773751295395,0.020393932166610014,0.02039252951974044,0.001000999077038259,0.0010009989827257492,0.0010009988255382171,,,-0.0672232151374999,-0.0671660436302182,-0.0675652830600688,-0.0675472346100393,-0.00849176063434514,-0.00849179236330094,-0.0681252614879613,-0.0681619074728745,-0.0394424187971379,-0.0394586145630947,,-0.0739231400242602,-0.0716921202907118,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0.619,0.0995758553478015,0.098405793885079,0.57,0.00855129150348186,0.00855124484083845,0.61,0.0169511953739635,0.0169501385304201,0.619,0.148957344675273,0.143531240602442,0.619,0.0445378173550913,0.0444872361361258,2.6201000000000003,,0.11034810201449242,0.11005383371129968,0.020394572397630997,0.020393730802854462,0.02039232813917838,0.001000999050939367,0.0010009989566268573,0.0010009987994393245,,,-0.0679109067551531,-0.0678606635414635,-0.0682494266607724,-0.0682371071197147,-0.00854296148200177,-0.00854299272083556,-0.0688033841346313,-0.0688439495523349,-0.0397265871555709,-0.0397426765671443,,-0.0749821458840607,-0.0727986598227273,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0.629,0.0991185709138044,0.0979375762537039,0.58,0.00849784176693594,0.0084977945960384,0.62,0.0168397586816766,0.0168386897965329,0.629,0.1484387430143,0.142966328460679,0.629,0.0442726281002116,0.0442215136628417,2.6301,,0.11032663707770059,0.11003211728933054,0.020394370274619173,0.0203935286697137,0.020392125989168158,0.0010009990247406744,0.0010009989304281643,0.0010009987732406316,,,-0.0685908241838135,-0.0685471120310633,-0.068925691394288,-0.068918743214112,-0.00859328614338871,-0.0085933168606537,-0.0694734561212582,-0.0695176487575401,-0.0400063247929032,-0.0400222873627721,,-0.076033267935572,-0.073896310349023,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0.639,0.0986543220041831,0.0974622888313924,0.59,0.00844356391690185,0.0084435162308848,0.63,0.0167267230993708,0.0167256420945985,0.639,0.14791190771832,0.142392652319265,0.639,0.0440035996292641,0.0439519480910316,2.6401000000000003,,0.11030508924364356,0.11001031743169325,0.02039416738226701,0.020393325767194805,0.020391923069716864,0.0010009989984421815,0.0010009989041296714,0.0010009987469421385,,,-0.0692628609441055,-0.0692252922453396,-0.0695939716604124,-0.0695920462036624,-0.00864272932531071,-0.00864275949112923,-0.0701353734570231,-0.0701829086681725,-0.0402815961099817,-0.0402974122317919,,-0.07707633873629,-0.0749849129162225,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0.649,0.0981831274994934,0.096979953502244,0.6,0.00838846310526767,0.00838841489754614,0.64,0.0166120987922934,0.0166110055947311,0.649,0.147376844633113,0.141810227479317,0.649,0.0437307517204835,0.043678559390183,2.6501,,0.11028345850144104,0.10998843413192419,0.02039396372058161,0.020393122095304885,0.020391719380831622,0.001000998972043888,0.0010009988777313775,0.0010009987205438445,,,-0.0699269108030135,-0.0698951082172156,-0.0702541621888583,-0.0702569202977429,-0.00869128582573752,-0.00869131541184134,-0.070789032617826,-0.0708396337836457,-0.0405523659896547,-0.040568016966317,,-0.0781111894085328,-0.076064309140884,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0.659,0.0977050066949932,0.0964905925895537,0.61,0.00833254456384272,0.00833249582811323,0.65,0.0164958960763933,0.0164947906177604,0.659,0.146833559866209,0.141219069608876,0.659,0.0434541044772529,0.0434013678557817,2.6601000000000004,,0.1102617448402083,0.10996646738356516,0.0203937592895701,0.020392917654051084,0.02039151492251959,0.001000998945545794,0.0010009988512332832,0.0010009986940457498,,,-0.0705828678172213,-0.0705564648900115,-0.0709061580812635,-0.070913270628721,-0.00873895053443274,-0.00873897951420056,-0.0714343305858564,-0.0714877295475756,-0.0408185998049212,-0.0408340678752826,,-0.0791376497087433,-0.077134341250706,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0.669,0.0972199793057335,0.0959942288601226,0.62,0.00827581360394111,0.00827576433418374,0.66,0.0163781254177185,0.0163770076346279,0.669,0.146282059794738,0.140619194749377,0.669,0.0431736783284931,0.0431203941096278,2.6701,,0.1102399482490563,0.10994441718016373,0.020393554089239645,0.02039271244344057,0.020391309694787953,0.0010009989189478992,0.0010009988246353885,0.0010009986674478551,,,-0.0712306263772782,-0.0712092681411396,-0.0715498548539213,-0.0715610032759002,-0.00878571843357219,-0.00878574678206421,-0.0720711648897156,-0.0721271023721523,-0.0410802634270414,-0.041095531790888,,-0.0801555480998763,-0.0781948521259301,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0.679,0.096728065471698,0.09549088552862,0.63,0.00821827561596131,0.00821822580643954,0.67,0.0162587974318053,0.0162576672657713,0.679,0.145722351073394,0.140010619322247,0.679,0.0428894940290406,0.0428356591001403,2.6801000000000004,,0.1102180687170923,0.10992228351527344,0.02039334811959741,0.020392506463480536,0.02039110369764392,0.0010009988922502042,0.0010009987979376937,0.0010009986407501596,,,-0.071870081252552,-0.071853424805693,-0.072185148481197,-0.0722000252893572,-0.00883158459835176,-0.00883161229234136,-0.0726994336450578,-0.0727576596624012,-0.041337323233605,-0.0413523760749596,,-0.0811647118268056,-0.0792456853409268,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0.689,0.0962292857629879,0.0949805862619983,0.64,0.00815993606895424,0.00815988571421705,0.68,0.0161379228830492,0.0161367802804962,0.689,0.145154440642507,0.139393360135636,0.689,0.0426015726600147,0.0425471841026506,2.6901,,0.11019610623342012,0.10990006638245423,0.020393141380650626,0.020392299714178195,0.020390896931094714,0.0010009988654527088,0.0010009987711401978,0.0010009986139526636,,,-0.0725011276369235,-0.0724888426999143,-0.0728119354395851,-0.072830244713659,-0.00887654419758469,-0.008876571215587,-0.0733190355957105,-0.0733793098403223,-0.0415897461165509,-0.0416045686252302,,-0.0821649669946797,-0.0802866852059445,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0.699,0.09572366118505,0.0944633551839574,0.65,0.00810080051018816,0.00810074960507061,0.69,0.0160155126840691,0.0160143575963368,0.699,0.144578335736222,0.138767434391283,0.699,0.0423099356291688,0.0422549907196834,2.7001000000000004,,0.11017406078714054,0.1098777657752727,0.02039293387240651,0.020392092195540803,0.02039068939514761,0.0010009988385554127,0.0010009987442429018,0.0010009985870553671,,,-0.0731236611951792,-0.0731154306445356,-0.0734301127523697,-0.0734515706114498,-0.00892059249428805,-0.0089206188165856,-0.0739298701552396,-0.0739919623688982,-0.0418374994901351,-0.0418520778815333,,-0.0831561386501555,-0.0813176968090052,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0.709,0.095211213183946,0.0939392168794589,0.66,0.00804087456470529,0.00804082310432869,0.7,0.0158915778950573,0.0158904102784034,0.709,0.143994043890786,0.138132859691499,0.709,0.0420146046712308,0.0419591008812252,2.7101,,0.11015193236735173,0.10985538168730247,0.02039272559487235,0.02039188390757563,0.020390481089809887,0.0010009988115583161,0.0010009987172458048,0.00100099856005827,,,-0.0737375781100555,-0.0737330984879803,-0.0740395780348409,-0.0740639130868981,-0.00896372484625841,-0.00896375045492361,-0.0745318374489183,-0.0745955277759564,-0.0420805512988391,-0.0420948728319104,,-0.0841380508654314,-0.0823385660579281,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0.719,0.0946919636516633,0.0934081963992874,0.67,0.00798016393487075,0.00798011191464316,0.71,0.0157661297231167,0.0157649495387183,0.719,0.143401572952945,0.137489654046299,0.719,0.0417156018482283,0.0416595368449787,2.7201000000000004,,0.1101297209631496,0.10983291411212447,0.020392516548055423,0.020391674850289965,0.020390272015088872,0.0010009987844614196,0.0010009986901489078,0.0010009985329613729,,,-0.0743427751298881,-0.0743417571294147,-0.0746402295400252,-0.0746671833089925,-0.00900593670663652,-0.00900596158555109,-0.0751248383560617,-0.0751899176778785,-0.0423188700252174,-0.0423329230186289,,-0.0851105268249974,-0.0833491397224629,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0.729,0.0941659349314633,0.0928703192646585,0.68,0.00791867439991448,0.00791862181553142,0.72,0.0156391795215871,0.0156379867355395,0.729,0.142800931088446,0.136837835880646,0.729,0.0414129495497979,0.0413563211966025,2.7301,,0.11010742656362822,0.10981036304332724,0.020392306731963045,0.020391465023691154,0.02039006217099189,0.0010009987572647218,0.0010009986629522102,0.001000998505764675,,,-0.0749391496168182,-0.074941318541641,-0.0752319662048837,-0.0752612935346751,-0.009047223624461,-0.00904724775933223,-0.0757087745526865,-0.0757750448031424,-0.0425524246976753,-0.0425661985441092,,-0.0860733889150189,-0.0843492654765148,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0.739,0.093633149823266,0.0923256114718709,0.69,0.00785641181546673,0.0078563586629116,0.73,0.0155107387893571,0.0155095333726706,0.739,0.14219212679064,0.136177424041833,0.739,0.0411066704934776,0.0410494768499359,2.7401000000000004,,0.1100850491578802,0.10978772847450731,0.020392096146602572,0.020391254427786547,0.02038985155752634,0.0010009987299682236,0.0010009986356557118,0.0010009984784681764,,,-0.0755265995955057,-0.0755316957938208,-0.0758146876969332,-0.0758461571318043,-0.00908758124521082,-0.00908760462358467,-0.0762835485544558,-0.0763508230156881,-0.0427811848981754,-0.0427946700767574,,-0.0870264588152632,-0.0853387919404413,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0.749,0.09309363158907,0.0917740994970022,0.7,0.00779338211308742,0.00779332838863065,0.74,0.0153808191701652,0.0153796010987603,0.749,0.14157516888919,0.135508437806995,0.749,0.0407967877249861,0.040739027047208,2.7501,,0.11006258873499711,0.10976501039926943,0.020391884791981372,0.020391043062583516,0.020389640174699603,0.0010009987025719252,0.0010009986082594134,0.0010009984510718775,,,-0.0761050238023006,-0.0761128030740182,-0.0763882944612408,-0.0764216886019337,-0.00912700531133658,-0.0091270279226076,-0.0768490637598665,-0.0769171673380937,-0.0430051207698646,-0.0430183088567034,,-0.0879695575934769,-0.0863175687234015,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0.759,0.0925474039584045,0.0912158103006462,0.71,0.00772959129978493,0.0077295369999854,0.75,0.0152494324518869,0.0152482017065873,0.759,0.140950066558887,0.134830896890743,0.759,0.0404833246184788,0.0404249953592292,2.7601000000000004,,0.11004004528406976,0.10974220881122698,0.02039167266810684,0.02039083092808948,0.02038942802251909,0.0010009986750758263,0.0010009985807633143,0.0010009984235757783,,,-0.0766743217348199,-0.0766845557115545,-0.0769526877677472,-0.0769878036028988,-0.00916549166278037,-0.00916551349819847,-0.0774052244936375,-0.0774739939745545,-0.0432242030246197,-0.043237086701441,,-0.0889025058021178,-0.0872854464657402,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0.769,0.0919944911338131,0.0906507713326892,0.72,0.00766504545753291,0.0076649905792367,0.76,0.01511659056581,0.0151153471323335,0.769,0.14031682932856,0.134144821452927,0.769,0.0401663048767897,0.0401074056855655,2.7701000000000002,,0.11001741879418872,0.10971932370400225,0.02039145977498641,0.02039061802431187,0.020389215100992272,0.0010009986474799268,0.0010009985531674146,0.0010009983959798783,,,-0.0772343937018796,-0.077246870199162,-0.0775077697588672,-0.0775444189711996,-0.00920303623748426,-0.00920305729015826,-0.0779519360502568,-0.078021220333649,-0.0434384029505034,-0.0434509760113692,,-0.0898251235773398,-0.088242276881385,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0.779,0.0914349177963652,0.0900790105371258,0.73,0.007599750742776,0.00759969528311633,0.77,0.0149823055858966,0.014981049454844,0.779,0.139675467090091,0.133450232106528,0.779,0.0398457525316525,0.0397862822546948,2.7801000000000005,,0.10999470925444475,0.10969635507122676,0.02039124611262753,0.020390404351258152,0.020389001410126627,0.0010009986197842269,0.0010009985254717144,0.001000998368284178,,,-0.0777851408737278,-0.0777996642149282,-0.0780534434973204,-0.0780914527441695,-0.00923963507188722,-0.00923965533678516,-0.0784891047376433,-0.0785587650508849,-0.0436476924191279,-0.0436599497752314,,-0.0907372307401301,-0.0891879128002373,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0.789,0.0908687091111972,0.0895005563569093,0.74,0.00753371338593053,0.00753365734232715,0.78,0.0148465897280324,0.0148453208948747,0.789,0.139025990107525,0.132747149925671,0.789,0.0395216919439004,0.0394616496241433,2.7901000000000002,,0.10997191665392901,0.10967330290654156,0.020391031681037678,0.02039018990893581,0.02038878694992965,0.0010009985919887268,0.0010009984976762142,0.0010009983404886769,,,-0.0783264653325264,-0.0783428566440205,-0.0785896130141408,-0.0786288241819199,-0.0092752843014104,-0.00927530377535673,-0.0790166379208801,-0.0790865480110124,-0.0438520438929212,-0.0438639815754515,,-0.0916386468994895,-0.090122208210538,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0.799,0.0902958907330731,0.0889154377388382,0.75,0.00746693969087689,0.00746688306103603,0.79,0.0147094553492622,0.014708173814326,0.799,0.138368409026282,0.132035596453763,0.799,0.0391941478036481,0.0391335326806024,2.8001000000000005,,0.10994904098173362,0.10965016720359763,0.020390816480224363,0.020389974697352372,0.020388571720408883,0.0010009985640934257,0.0010009984697809129,0.001000998312593376,,,-0.0788582701230272,-0.0788763676001804,-0.0791161833568161,-0.0791564537890495,-0.0093099801609307,-0.00930999884260025,-0.0795344440659755,-0.0796044903700927,-0.0440514304322883,-0.0440630455933656,,-0.0925291915575491,-0.0910450183011859,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0.809,0.0897164888119754,0.0883236841384736,0.76,0.0073994360344469,0.00739937881635987,0.8,0.0145709149470125,0.0145696207154641,0.809,0.137702734882459,0.131315593711751,0.809,0.0388631451304463,0.0388019566400243,2.8101000000000003,,0.10992608222695198,0.10962694795605615,0.02039060051019512,0.020389758716515372,0.020388355721571876,0.0010009985360983245,0.0010009984417858114,0.001000998284598274,,,-0.0793804593033865,-0.0794001184469781,-0.0796330606375043,-0.0796742633361092,-0.00934371898524255,-0.00934373687515131,-0.0800424327836066,-0.0801125145773134,-0.0442458257026666,-0.0442571166143449,,-0.0934086842165077,-0.09195619950399,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0.819,0.089130529998709,0.0877253255250881,0.77,0.00733120886590086,0.00733115105784464,0.81,0.0144309811583029,0.0144296742401289,0.819,0.137028979112237,0.130587164206509,0.819,0.0385287092734206,0.0384669470476966,2.8201,,0.10990304037867922,0.10960364515758882,0.020390383770957518,0.02038954196643238,0.020388138953426223,0.0010009985080034227,0.0010009984136909096,0.001000998256503372,,,-0.0798929379960658,-0.0799140318188175,-0.0801401520812779,-0.0801821758808113,-0.00937649720950775,-0.00937651431000057,-0.0805405148728026,-0.0806105443965376,-0.0444352039814666,-0.0444461700328119,,-0.0942769444872778,-0.0928556095358339,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0.829,0.0885380414505291,0.0871203923866429,0.78,0.00726226470640293,0.00726220630693735,0.82,0.0142896667589404,0.0142883471689283,0.829,0.136347153561368,0.129850330939332,0.829,0.0381908659113801,0.0381285297782937,2.8301000000000003,,0.10987991542601255,0.10958025880187816,0.020390166262519126,0.020389324447110994,0.020387921415979535,0.0010009984798087204,0.0010009983854962071,0.001000998228308669,,,-0.08039561243876,-0.0804180316416818,-0.0806373660743432,-0.0806801157889735,-0.00940831136969337,-0.00940832768492846,-0.0810286023645197,-0.0810985049275769,-0.0446195401648958,-0.0446301818571439,,-0.09513379219972,-0.0937431074407316,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0.839,0.0879390508367842,0.0865089157347908,0.79,0.00719261014848313,0.00719255115645114,0.83,0.0141469846627032,0.0141456524204199,0.839,0.135657270494763,0.129105117414558,0.839,0.0378496410529067,0.0377867310359054,2.8401,,0.10985670735805164,0.10955678888261795,0.02038994798488758,0.020389106158558837,0.02038770310923945,0.0010009984515142178,0.0010009983572017043,0.001000998200014166,,,-0.0808883900352996,-0.0809120431536095,-0.0811246122121823,-0.0811680087551871,-0.00943915810299763,-0.00943917363892797,-0.0815066085650667,-0.0815763226271772,-0.0447988097746591,-0.0448091287144654,,-0.0959790475143461,-0.0946185536317544,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0.849,0.0873335863445709,0.0858909271099038,0.8,0.00712225185549711,0.00712219227002327,0.84,0.0140029479205106,0.0140016030502783,0.849,0.134959342606168,0.1283515476483,0.849,0.0375050610364159,0.0374415773540405,2.8501000000000003,,0.10983341616389913,0.10953323539351341,0.02038972893807051,0.020388887100783574,0.02038748403321364,0.0010009984231199144,0.001000998328807401,0.0010009981716198625,,,-0.0813711794064693,-0.0813959929248918,-0.0816018013475678,-0.0816457818231997,-0.00946903414826349,-0.00946904891261526,-0.0819744480993326,-0.0820439253297077,-0.0449729889645325,-0.0449829878553257,,-0.0968125310353688,-0.0954818099328079,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0.859,0.0867216766844048,0.0852664585861221,0.81,0.00705119656107697,0.00705113638156629,0.85,0.0138575697195778,0.0138562122504494,0.859,0.13425338302793,0.127589646177297,0.859,0.0371571525301927,0.0370930955956068,2.8601,,0.10981004183266095,0.10950959832828161,0.020389509122075575,0.020388667273792873,0.020387264187909804,0.0010009983946258109,0.0010009983003132971,0.0010009981431257583,,,-0.0818438904406871,-0.0818698088779815,-0.082068845638395,-0.082113363406002,-0.00949793634638025,-0.0094979503486281,-0.0824320369537732,-0.0825012422675405,-0.0451420545268039,-0.0451517371582609,,-0.0976340639249721,-0.0963327396202358,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0.869,0.0861033510958961,0.084635542776423,0.82,0.00697945106857603,0.00697939029471214,0.86,0.0137108633825585,0.0137094933482912,0.869,0.133539405340844,0.126819438067868,0.869,0.0368059425324,0.0367413129528631,2.8701000000000003,,0.10978658435344664,0.10948587768065182,0.020389288536910497,0.020388446677594433,0.020387043573335657,0.0010009983660319072,0.001000998271719393,0.001000998114531854,,,-0.0823064343444882,-0.0823334203071038,-0.0825256585952818,-0.0825706833056103,-0.0095258616406726,-0.0095258748920121,-0.0828792925191108,-0.0829482040911127,-0.0453059838985777,-0.0453153551342385,,-0.0984434680186759,-0.0971712074642328,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0.879,0.0854786393534369,0.0839982128377071,0.83,0.00690702225050496,0.00690696088224933,0.87,0.0135628423666737,0.0135614598057,0.879,0.13281742358409,0.126040948924985,0.879,0.0364514583710603,0.0363862569473466,2.8801,,0.10976304371536999,0.1094620734443658,0.020389067182582977,0.020388225312195998,0.020386822189498947,0.0010009983373382024,0.0010009982430256882,0.0010009980858381488,,,-0.0827587236927563,-0.0827867578975602,-0.082972155128883,-0.0830176727325324,-0.00955280707727755,-0.00955281959059458,-0.0833161336327015,-0.0833847428886583,-0.0454647551679369,-0.0454738209309821,,-0.0992405659416659,-0.097997079770042,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0.889,0.084847571771891,0.0833545024758983,0.84,0.00683391704796335,0.00683385508555324,0.88,0.0134135202628255,0.013412125218224,0.889,0.132087452265254,0.12525420490145,0.889,0.0360937277040071,0.036027955429771,2.8901000000000003,,0.10973941990754918,0.10943818561317809,0.020388845059100772,0.02038800317760532,0.02038660003640745,0.0010009983085446975,0.0010009982142321833,0.0010009980570446437,,,-0.0832006724786453,-0.0832297537447154,-0.0834082515968662,-0.08345426432491,-0.00957876980550875,-0.00957878159534608,-0.0837424806205262,-0.0838107922056025,-0.0456183470799608,-0.0456271143371768,,-0.100025181225959,-0.0988102244189174,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0.899,0.0842101792122856,0.0827044459510575,0.85,0.00676014247006321,0.00676007991400942,0.89,0.0132629107946982,0.013261503314162,0.899,0.131349506370429,0.124459232707173,0.899,0.0357327785188066,0.0356664365798968,2.9001,,0.10971571291910734,0.1094142141808564,0.02038862216647166,0.0203877802738302,0.020386377114068974,0.0010009982796513924,0.0010009981853388778,0.0010009980281513377,,,-0.0836321961631372,-0.0836623413726592,-0.0838338658504991,-0.0838803921673265,-0.00960374707820834,-0.00960375816072941,-0.08415825533876,-0.0842262870636052,-0.0457667390425903,-0.045775215786551,,-0.100797138428268,-0.0996105109088285,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0.909,0.0835664930875046,0.0820480780825046,0.86,0.00668570559334339,0.00668564244443003,0.9,0.0131110278178438,0.0131096079536485,0.909,0.130603601374391,0.123656059618559,0.909,0.0353686391326493,0.035301728906372,2.9101000000000004,,0.1096919227391729,0.10939015914118191,0.020388398504703434,0.020387556600878428,0.02038615342249134,0.0010009982506582866,0.0010009981563457717,0.0010009979991582316,,,-0.0840532117241784,-0.0840844557525325,-0.084248917280794,-0.0842959918092707,-0.00962773625208631,-0.00962774664503618,-0.0845633812148747,-0.0846311639792458,-0.0459099111323406,-0.0459181063618352,,-0.101556263248446,-0.100397810394887,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0.919,0.08291654536798,0.0813854342539484,0.87,0.00661061356118217,0.00661054982046336,0.91,0.0129578853187562,0.0129564531277249,0.919,0.129849753250862,0.122844713487987,0.919,0.0350013381922124,0.0349338612465425,2.9201,,0.10966804935688008,0.10936602048794969,0.02038817407380394,0.02038733215875786,0.02038592896168242,0.00100099822156538,0.0010009981272528653,0.0010009979700653247,,,-0.0844636377053378,-0.0844960333205108,-0.0846533268641603,-0.0847010002832485,-0.00965073478804711,-0.00965074451071082,-0.0849577832882327,-0.0850253609823398,-0.046047844099853,-0.0460557677985958,,-0.102302382648348,-0.101171995729475,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0.929,0.0822603685873757,0.0807165504186204,0.88,0.00653487358319807,0.00653480925199646,0.92,0.012803497413928,0.0128020529573964,0.929,0.129087978482841,0.122025222753391,0.929,0.0346309046734848,0.0345628627662311,2.9301000000000004,,0.10964409276136913,0.10934179821496887,0.02038794887378103,0.020387106947476353,0.020385703731650082,0.0010009981923726735,0.0010009980980601586,0.0010009979408726174,,,-0.0848633942639341,-0.0848970119954345,-0.0850470172075119,-0.085095356122532,-0.00967274025150361,-0.00967274932466188,-0.0853413882501252,-0.0854088176338749,-0.0461805193752846,-0.0461881824889416,,-0.103035324971011,-0.101932941502044,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0.939,0.0815979958482647,0.0800414631044107,0.89,0.00645849293464637,0.00645842801455093,0.93,0.0126478783488952,0.0126464216926743,0.939,0.128318294073007,0.121197616447934,0.939,0.0342573678815638,0.0341887629594849,2.9401,,0.1096200529417869,0.10931749231606307,0.020387722904642587,0.020386880967041818,0.02038547773240225,0.0010009981630801665,0.001000998068767651,0.0010009979115801102,,,-0.0852524032185739,-0.0852873311960791,-0.0854299125927801,-0.0854789993785379,-0.00969375031267834,-0.00969375875856069,-0.0857141244832141,-0.0857814750435606,-0.0463079190735307,-0.0463153334851034,,-0.103754920059984,-0.102680524078583,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0.949,0.0809294608277986,0.0793602094190019,0.9,0.00638147895580801,0.00638141344867182,0.94,0.0124910424972667,0.0124895737116049,0.949,0.127540717554202,0.120361924209771,0.949,0.0338807574504135,0.0338115916482892,2.9501000000000004,,0.10959592988728717,0.10929310278507073,0.02038749616639651,0.020386654217462157,0.02038525096394685,0.0010009981336878586,0.0010009980393753434,0.0010009978821878018,,,-0.0856305880960487,-0.0856669318580547,-0.0858019390207812,-0.0858518716378264,-0.0097137627468918,-0.00971377058912733,-0.0860759221003335,-0.0861432758869794,-0.0464300259992753,-0.0464372045028831,,-0.104460999378692,-0.103414621640713,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0.959,0.0802547977833603,0.0786728270549996,0.91,0.00630383905137186,0.00630377295930971,0.95,0.0123330043597382,0.0123315235192829,0.959,0.126755266999974,0.119518176291895,0.959,0.0335011033425935,0.0334313789822475,2.9601,,0.10957172358703102,0.1092686296158455,0.02038726865905076,0.020386426698745335,0.02038502342629185,0.0010009981041957509,0.0010009980098832352,0.0010009978526956936,,,-0.0859978741775347,-0.0860357564503282,-0.0861630242543891,-0.086213916038711,-0.00973277543483805,-0.00973278269840372,-0.0864267129826084,-0.0864941644223313,-0.046546823651868,-0.0465537799249734,,-0.105153396129679,-0.104135114224396,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0.969,0.0795740415582035,0.0779793542950557,0.92,0.00622558068980847,0.00622551401519594,0.96,0.0121737785630962,0.0121722857468512,0.969,0.125961961035193,0.118666403572078,0.969,0.0331184358489452,0.0330481554382268,2.9701000000000004,,0.10954743403018741,0.10924407280225636,0.020387040382613283,0.020386198410899312,0.020384795119445246,0.0010009980746038425,0.0010009979802913266,0.0010009978231037848,,,-0.086354188544043,-0.0863937489913598,-0.0865130978609641,-0.0865650772874728,-0.00975078636284721,-0.00975079307401393,-0.08676643081685,-0.0868340865067631,-0.0466582962300202,-0.0466650448041452,,-0.105831945373613,-0.10484188375824,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0.979,0.0788872275870751,0.0772798300169814,0.93,0.00614671140274267,0.0061466441482111,0.97,0.0120133798592002,0.0120118751504859,0.979,0.125160818846723,0.117806637562879,0.979,0.0327327855882461,0.0326619518199677,2.9801,,0.10952306120593332,0.10921943233818825,0.020386811337092088,0.020385969353932103,0.020384566043415063,0.001000998044912134,0.0010009979505996175,0.0010009977934120752,,,-0.0866994601210686,-0.086740855064845,-0.0868520912539897,-0.0869053016741681,-0.00976779362313511,-0.00976779980941161,-0.0870950111321848,-0.0871629896122724,-0.0467644286363211,-0.0467709848663022,,-0.106496484147898,-0.105534814101372,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0.989,0.0781943919018115,0.0765742936988476,0.94,0.00606723878431017,0.0060671709527466,0.98,0.0118518231239579,0.0118503066103667,0.989,0.124351860194169,0.116938910421738,0.989,0.0323441835068251,0.0322727992576565,2.9901000000000004,,0.10949860510345441,0.10919470821754215,0.02038658152249518,0.020385739527851734,0.020384336198209334,0.0010009980151206247,0.0010009979208081084,0.0010009977636205659,,,-0.0870336197223833,-0.0870770218350546,-0.0871799377338697,-0.0872345370880239,-0.00978379541403987,-0.00978380110411444,-0.0874123913358793,-0.0874808228411797,-0.0468652064815663,-0.0468715865134013,,-0.107146851584759,-0.106213791080867,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0.999,0.077495571136919,0.0758627854240685,0.95,0.00598717049051692,0.00598710208505966,0.99,0.0116891233562789,0.0116875951296326,0.999,0.123535105420667,0.116063254961137,0.999,0.0319526608781377,0.0318807292074615,3.0001,,0.1094740657119453,0.10916990043423559,0.020386350938830608,0.02038550893266625,0.020384105583836135,0.001000997985229315,0.0010009978909167987,0.0010009977337292555,,,-0.0873566000929255,-0.0874021980617657,-0.0874965725278381,-0.0875527330324113,-0.00979879004024538,-0.00979879526392567,-0.0877185107483187,-0.0877875369411579,-0.0469606160888979,-0.0469668368262383,,-0.10778288902867,-0.106878702528698,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
1.009,0.0767908025351206,0.0751453458864667,0.96,0.00590651423858427,0.00590644526262137,1,0.0115252956770183,0.0115237558333226,1.009,0.122710575463746,0.115179704658834,1.009,0.0315582493023044,0.0314857734510293,3.0101000000000004,,0.10944944302061005,0.1091450089822029,0.02038611958610645,0.020385277568383754,0.02038387420030358,0.0010009979552382052,0.0010009978609256886,0.0010009977037381452,,,-0.0876683359507331,-0.0877163341147751,-0.087801932828938,-0.0878598406393909,-0.00981277591299174,-0.00981278070114261,-0.088013310637103,-0.088083084319813,-0.0470506444977525,-0.0470567235670966,,-0.108404440152978,-0.107529438318199,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
1.019,0.0760801239528759,0.0744220163953144,0.97,0.0058252778062918,0.00582520826345813,1.01,0.0113603553279043,0.0113588039673023,1.019,0.121878291866232,0.114288293668155,1.019,0.0311609807056056,0.0310879640949427,3.0201000000000002,,0.10942473701866243,0.10912003385539559,0.0203858874643308,0.020385045435012343,0.020383642047619777,0.0010009979251472945,0.0010009978308347777,0.001000997673647234,,,-0.0879687640278731,-0.0880193819879886,-0.0880959578340228,-0.0881558126838209,-0.00982575155027244,-0.00982575593475208,-0.0882967342502206,-0.0883674190588069,-0.0471352794676136,-0.0471412351822597,,-0.109011351075596,-0.108165890400016,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
1.029,0.075363573865869,0.0736928388803502,0.98,0.00574346903131265,0.00574339892548632,1.02,0.0111943176704502,0.0111927548971753,1.029,0.121038276787212,0.113389056828353,1.029,0.0307608873399379,0.0306873335701379,3.0301000000000005,,0.10939994769532654,0.10909497504778257,0.02038565457351179,0.02038481253256015,0.02038340912579289,0.0010009978949565837,0.0010009978006440667,0.001000997643456523,,,-0.0882578231103187,-0.0883112953130791,-0.0883785887807364,-0.0884406035970216,-0.00983771557701846,-0.0098377195906128,-0.0885687268482638,-0.088640496927515,-0.0472145094815653,-0.0472203608043848,,-0.109603470473614,-0.108787952837524,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
1.039,0.0746411913744624,0.0729578558967657,0.99,0.00566109581053967,0.00566102514584037,1.03,0.0110271981848503,0.011025624107179,1.039,0.12019055301304,0.112482029675023,1.039,0.0303580017822268,0.0302839146312804,3.0401000000000002,,0.10937507503983711,0.10906983255335065,0.02038542091365757,0.02038457886103535,0.020383175434831105,0.0010009978646660722,0.0010009977703535557,0.001000997613166011,,,-0.0885354540767268,-0.0885920293727057,-0.0886497689834302,-0.0887141694799891,-0.0098486667252691,-0.0098486704016246,-0.0888292357356509,-0.0889022753962111,-0.0472883237496453,-0.0472940902547378,,-0.110180649696718,-0.109395521841689,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
1.049,0.0739130162091076,0.0722171106301594,1,0.00557816609940867,0.00557809488019403,1.04,0.0108590124688648,0.0108574271990666,1.049,0.119335143968395,0.111567248450556,1.049,0.0299523569337971,0.0298777403560995,3.0501000000000005,,0.1093501190414399,0.10904460636610484,0.02038518648477632,0.02038434442044613,0.020382940974742626,0.0010009978342757607,0.0010009977399632435,0.001000997582775699,,,-0.088801599936072,-0.0888615411132887,-0.088909443867975,-0.0889764681161507,-0.00985860383432948,-0.00985860720788457,-0.089078210290818,-0.0891527136487717,-0.0473567122119946,-0.0473624140452888,,-0.110742742879259,-0.109988495805357,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
1.059,0.0731790887357196,0.0714706469014553,1.01,0.00549468791121319,0.00549461614207518,1.05,0.0106897762366855,0.0106881798909733,1.059,0.118472073727375,0.11064475011466,1.059,0.0295439860196972,0.0294688441446787,3.0601000000000003,,0.10932507968939215,0.10901929648006861,0.02038495128687625,0.02038410921080071,0.020382705745535676,0.0010009978037856485,0.0010009977094731315,0.0010009975522855866,,,-0.0890562058640899,-0.0891197891573323,-0.0891575610054269,-0.0892274589836563,-0.00986752585091488,-0.00986752895682993,-0.0893156019953487,-0.0893917725948947,-0.0474196655418,-0.0474253233806659,,-0.111289607050848,-0.110566775336956,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
1.069,0.0724394499610046,0.0707185091717813,1.02,0.00541066931641035,0.00541059700217384,1.06,0.0105195053177872,0.0105178980162676,1.069,0.117601367024635,0.109714572354902,1.069,0.029132922587982,0.0290572597187031,3.0701000000000005,,0.10929995697296292,0.10899390288928429,0.020384715319965597,0.02038387323210733,0.020382469747218537,0.0010009977731957368,0.001000997678883219,0.0010009975216956734,,,-0.0892992192384895,-0.0893667338152898,-0.0893940701445091,-0.0894671032671984,-0.00987543182928162,-0.00987543470336784,-0.0895413644620078,-0.0896194148818222,-0.047477175148029,-0.047482810159969,,-0.111821102245359,-0.111130263293572,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
1.079,0.071694141537741,0.0699607425473046,1.03,0.00532611844192557,0.00532604558764375,1.07,0.0103482156557667,0.0103465975223873,1.079,0.116723049266562,0.108776753597304,1.079,0.0287192005089486,0.0286430211206612,3.0801000000000003,,0.10927475088143372,0.10896842558781338,0.020384478584052623,0.020383636484374263,0.020382232979799485,0.0010009977425060235,0.0010009976481935058,0.0010009974910059605,,,-0.0895305896728911,-0.089602337096965,-0.0896189232428711,-0.0896953638693546,-0.00988232093134476,-0.00988232360999182,-0.0897554534616485,-0.089835604905565,-0.0475292331779536,-0.0475348669784406,,-0.112337091608188,-0.111678864813404,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
1.089,0.0709432057700085,0.0691973927840204,1.04,0.0052410434704456,0.00524097008139729,1.08,0.0101759233071637,0.0101742944696609,1.089,0.115837146542479,0.107831333016959,1.089,0.0283028539743221,0.0282261627130019,3.0901,,0.10924946140409865,0.1089428645697369,0.0203842410791456,0.020383398967609812,0.020381995443286848,0.0010009977117165104,0.001000997617403992,0.0010009974602164468,,,-0.0897502690494504,-0.089826562722444,-0.0898320744970891,-0.0899122054214471,-0.00988819242678224,-0.00988819494688507,-0.0899578269489618,-0.0900403088216192,-0.0475758325194615,-0.0475814871289944,,-0.112837441501656,-0.112212487347563,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
1.099,0.0701866856183649,0.06842850629249,1.05,0.00515545263970682,0.0051553787213939,1.09,0.0100026444402665,0.0100010050301126,1.099,0.114943685635883,0.106878350548678,1.099,0.0278839174964004,0.0278067191772438,3.1001000000000003,,0.10922408853026498,0.1089172198291558,0.020384002805252866,0.0203831606818223,0.020381757137688958,0.0010009976808271967,0.001000997586514679,0.0010009974293271324,,,-0.08995821155013,-0.0900393761325513,-0.0900334803713721,-0.0901175942939136,-0.00989304569312578,-0.0098930480920104,-0.0901484450870398,-0.0902334945551711,-0.0476169668031533,-0.0476226646036004,,-0.113322021608436,-0.112731040691197,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
1.109,0.0694246247049644,0.0676541301425254,1.06,0.00506935424177959,0.00506927979992201,1.1,0.00982839533390342,0.00982674548625371,1.109,0.114042694035711,0.105917846897661,1.109,0.0274624259071447,0.0273847255130377,3.1101,,0.10919863224925361,0.10889149136019119,0.02038376376238275,0.02038292162702008,0.02038151806301419,0.0010009976498380829,0.0010009975555255646,0.001000997398338018,,,-0.0901543736865805,-0.0902407444988257,-0.0902230996249412,-0.0903114986061826,-0.00989688021583834,-0.00989688253118702,-0.0903272702707254,-0.0904151318107831,-0.0476526304042224,-0.0476583940945267,,-0.113790705032856,-0.113234437013937,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
1.119,0.0686570673186182,0.0668743120678155,1.07,0.00498275662233996,0.0049826816628745,1.11,0.00965319237622006,0.00965153222985674,1.119,0.113134199947624,0.104949863550179,1.119,0.0270384143572253,0.0269602170371802,3.1201000000000003,,0.10917309255039928,0.10886567915698471,0.020383523950543627,0.020382681803211535,0.020381278219270948,0.0010009976187491684,0.00100099752443665,0.0010009973672491033,,,-0.0903387143285966,-0.0904306367330105,-0.0904008933380491,-0.0904938882360503,-0.00989969558837811,-0.00989969785815387,-0.0904942671487207,-0.090585192081557,-0.0476828184441187,-0.0476886709954367,,-0.114243368399989,-0.113722590889623,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
1.129,0.0678840584197885,0.0660891004704907,1.08,0.00489566817994255,0.00489559270901766,1.12,0.00947705206343805,0.00947538176071587,1.129,0.112218232305314,0.10397444278427,1.129,0.0266119183150132,0.0265332293825786,3.1301,,0.10914746942305122,0.10883978321369898,0.02038328336974389,0.020382441210405063,0.020381037606467645,0.0010009975875604538,0.0010009974932479353,0.0010009973360603883,,,-0.0905111947311138,-0.0906090234960525,-0.0905668249366095,-0.090664734828551,-0.00990149151224912,-0.0099014937746198,-0.0906494026444309,-0.0907436486577675,-0.0477075267919926,-0.0477134914023416,,-0.114679891952388,-0.114195419325314,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
1.139,0.067105643645519,0.0652985444256224,1.09,0.00480809736527962,0.00480802138925381,1.13,0.00929999099860071,0.00929831068539102,1.139,0.111294820781829,0.102991627680433,1.139,0.0261829735655234,0.0261037984971645,3.1401000000000003,,0.10912176285657346,0.10881380352451774,0.02038304201999196,0.02038219984860911,0.02038079622461274,0.001000997556271939,0.0010009974619594197,0.0010009973047718727,,,-0.0906717785597133,-0.0907758772066058,-0.0907208602154075,-0.0908240118043202,-0.00990226779703838,-0.00990227009030032,-0.0907926459755189,-0.0908904766349628,-0.0477267520659185,-0.0477328521144083,,-0.115100159644358,-0.114652841789556,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
1.149,0.0663218693142928,0.0645026936856528,1.1,0.00472005268044137,0.00471997620587751,1.14,0.00912202589030234,0.00912033571593684,1.149,0.110363995800909,0.102001462132335,1.149,0.0257516162093071,0.0256719606427576,3.1501,,0.10909597284034525,0.1087877400836464,0.020382799901296295,0.02038195771783213,0.020380554073714714,0.0010009975248836235,0.0010009974305711046,0.0010009972733835567,,,-0.0908204319146049,-0.0909311720490368,-0.0908629673598645,-0.0909716943674414,-0.0099020243604396,-0.0099020267229411,-0.0909239686721481,-0.0910256529215267,-0.0477404916338985,-0.047746750634622,,-0.115504059233658,-0.115094780239879,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
1.159,0.0655327824308159,0.0637015986847519,1.11,0.00463154267816143,0.00463146571182542,1.15,0.00894317355140187,0.0089414736686161,1.159,0.109425788548328,0.101003990857491,1.159,0.025317882661288,0.0252377523938766,3.1601000000000004,,0.10907009936376146,0.10876159288531226,0.02038255701366537,0.02038171481808261,0.020380311153782065,0.0010009974933955076,0.0010009973990829884,0.00100099724189544,,,-0.0909571233530595,-0.091074883980924,-0.0909931169663305,-0.0911077595127766,-0.0099007612282634,-0.00990076369832811,-0.0910433445938943,-0.0911491562456982,-0.0477487436146426,-0.0477551851703024,,-0.115891482370517,-0.115521159149536,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
1.169,0.0647384306907314,0.0628953105430968,1.12,0.00454257596106414,0.00454249850991985,1.16,0.00876345089772337,0.00876174146259777,1.169,0.108480230983247,0.0999992594079498,1.169,0.0248818096495488,0.0248012106364975,3.1701,,0.10904414241623311,0.1087353619237649,0.020382313357107676,0.02038147114936907,0.02038006746482333,0.0010009974618075917,0.001000997367495072,0.0010009972103075238,,,-0.0910818239102639,-0.0912069907400507,-0.0911112820608811,-0.0912321860327737,-0.00989847853443412,-0.00989848115028443,-0.0911507499453056,-0.0912609671620451,-0.0477515068781279,-0.0477581546334758,,-0.11626232468385,-0.115931905533429,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
1.179,0.0639388624852415,0.0620838810710706,1.13,0.00445316118089903,0.00445308325210607,1.17,0.0085828749467359,0.00858115611863939,1.179,0.107527355849563,0.0989873141809467,1.179,0.0244434342140613,0.0243623725667583,3.1801000000000004,,0.10901810198718767,0.10870904719327647,0.02038206893163176,0.02038122671170004,0.020379823006847063,0.001000997430119875,0.0010009973358073554,0.0010009971786198069,,,-0.091194507118573,-0.0913274718508867,-0.0912174381165973,-0.0913449545237482,-0.00989517652097317,-0.00989517932065376,-0.091246163290094,-0.0913610680573868,-0.047748781045934,-0.0477556586410995,,-0.116616485864594,-0.116326948973248,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
1.189,0.0631341269056566,0.0612673627733751,1.14,0.00436330703777479,0.00436322863868336,1.18,0.00840146281622409,0.00839973475775404,1.189,0.106567196687256,0.0979682024295375,1.189,0.0240027937053612,0.0239212756896091,3.1901,,0.10899197806606951,0.10868264868814212,0.020381823737246174,0.0203809815050841,0.020379577779861862,0.001000997398332358,0.0010009973040198382,0.0010009971468322894,,,-0.0912951490251366,-0.0914363086305547,-0.0913115630693057,-0.0914460473916364,-0.00989085553796885,-0.00989085855927055,-0.0913295655639416,-0.0914494431561651,-0.0477405664913552,-0.0477476975151416,,-0.116953869746035,-0.116706221641766,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
1.199,0.0623242737478521,0.0604458088530549,1.15,0.00427302227938117,0.00427294341752982,1.19,0.00821923172293734,0.00821749459986172,1.199,0.105599787843732,0.0969419722731982,1.199,0.0235599257831686,0.0234779578174069,3.2001000000000004,,0.1089657706423404,0.10865616640268033,0.0203815777739595,0.020380735529529844,0.020379331783876336,0.0010009973664450412,0.0010009972721325207,0.0010009971149449715,,,-0.0913837282078798,-0.0915334841942787,-0.0913936373317633,-0.0915354488572156,-0.00988551604353283,-0.0098855193239169,-0.0914009400859077,-0.0915260785252564,-0.0477268643392901,-0.0477342722825142,,-0.11727438438105,-0.117069658326308,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
1.209,0.0615093535166356,0.0596192732154289,1.16,0.00418231570021002,0.00418223638332112,1.2,0.00803619898122807,0.00803445296242516,1.209,0.104625164485156,0.095908672708387,1.209,0.0231148684149499,0.0230324570684537,3.2101,,0.10893947970547987,0.10862960033123316,0.020381331041780353,0.02038048878504589,0.02037908501889912,0.0010009973344579234,0.0010009972401454033,0.0010009970829578537,,,-0.0914602257898171,-0.0916189834603126,-0.0914636438062685,-0.0916131449607897,-0.00987915860374316,-0.00987916218026606,-0.0914602725684227,-0.0915909620782272,-0.0477076764659069,-0.0477153846748609,,-0.117577942116162,-0.117417196451364,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
1.219,0.0606894174300193,0.0587878104719226,1.17,0.00409119614076639,0.00409111637674303,1.21,0.00785238200167135,0.00785062725907003,1.219,0.103643362607757,0.0948683536190594,1.219,0.0226676598744247,0.0225848118654783,3.2201000000000004,,0.10891310524498557,0.10860295046816672,0.020381083540717375,0.020380241271640894,0.020378837484938888,0.0010009973023710056,0.0010009972080584852,0.0010009970508709353,,,-0.0915246254516833,-0.0916927931543446,-0.0915215678956832,-0.0916791235663372,-0.00987178389257377,-0.00987178780181267,-0.0915075511258584,-0.0916440835790257,-0.0476830054980869,-0.047691037128198,,-0.117864459662324,-0.117748776100335,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
1.229,0.0598645174233972,0.0579514759438007,1.18,0.00399967248677666,0.00399959228369796,1.22,0.00766779828967076,0.0076660349981897,1.229,0.102654419049135,0.0938210657871334,1.229,0.0222183387400111,0.0221350609340598,3.2301,,0.10888664725037385,0.10857621680787143,0.020380835270779225,0.020379992989323525,0.020378589182004338,0.0010009972701842875,0.0010009971758717668,0.0010009970186842165,,,-0.0915769134428673,-0.0917549018133764,-0.0915673975128542,-0.0917333743651194,-0.00986339269181067,-0.00986339696978972,-0.0915427662816646,-0.0916854346451117,-0.0476528548126447,-0.0476612327824105,,-0.118133858162336,-0.118064340036392,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
1.239,0.0590347061536176,0.057110325665793,1.19,0.00390775366838678,0.00390767303450537,1.23,0.00748246544404632,0.00748069378153418,1.239,0.101658371499524,0.0927668609028948,1.239,0.0217669438932151,0.0216832433009918,3.2401000000000004,,0.10886010571118011,0.10854939934476243,0.02038058623197459,0.0203797439381025,0.02037834011010418,0.001000997237897769,0.001000997143585248,0.0010009969863976971,,,-0.0916170785906329,-0.0918052997890751,-0.0916011230884212,-0.0917758888787465,-0.0098539858909547,-0.00985399057307223,-0.0915659109740634,-0.0917150087500194,-0.0476172285353268,-0.0476259754806021,,-0.118386063254833,-0.118363833722453,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
1.249,0.058200037002955,0.056264416389611,1.2,0.00381544865935832,0.00381536760309632,1.24,0.00729640115561034,0.00729462130278377,1.249,0.100655258513035,0.091705791575337,1.249,0.021313514516958,0.0212293982925884,3.2501,,0.10883348061695909,0.10852249807327986,0.02038033642431221,0.020379494117986532,0.020378090269247178,0.0010009972055114497,0.0010009971111989285,0.001000996954011378,,,-0.0916451123076187,-0.0918439792505954,-0.091622737577004,-0.0918066604617011,-0.00984356448711089,-0.00984356960806763,-0.0915769805602955,-0.0917328012253543,-0.0475761315395892,-0.0475852697683004,,-0.118621005134741,-0.118647205340243,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
1.259,0.0573605640829701,0.0554138055873498,1.21,0.00372276647625766,0.00372268500620194,1.25,0.0071096232057237,0.00710783534610679,1.259,0.0996451195188711,0.0906379113424283,1.259,0.0208580900938445,0.0207735655329289,3.2601000000000004,,0.10880677195728561,0.10849551298788929,0.020380085847800815,0.020379243528984393,0.020377839659442096,0.0010009971730253304,0.0010009970787128095,0.0010009969215252583,,,-0.0916610085976058,-0.0918709341868711,-0.0916322364617599,-0.0918256843033159,-0.0098321295848645,-0.00983213517859299,-0.0915759728194128,-0.0917388092622223,-0.0475295694451546,-0.0475391208925163,,-0.118838618610156,-0.118914405808442,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
1.269,0.0565163422382589,0.0545585514547727,1.22,0.00362971617763683,0.00362963430253607,1.26,0.00692214946484157,0.0069203537847021,1.269,0.098627994832491,0.0895632746813,1.269,0.0204007104043684,0.020315784942042,3.2701000000000002,,0.10877997972175464,0.10846844408308201,0.02037983450244918,0.02037899217110485,0.02037758828069774,0.001000997140439411,0.0010009970461268896,0.001000996888939338,,,-0.0916647640595471,-0.0918861604083747,-0.0916296177573068,-0.0918329574292068,-0.00981968239614368,-0.00981968849573896,-0.0915628879536147,-0.0917330319120882,-0.0474775486163512,-0.0474875348006594,,-0.119038843155552,-0.119165388799903,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
1.279,0.0556674270500872,0.0536987129144725,1.23,0.00353630686321141,0.00353622459197208,1.27,0.0067339978910361,0.00673219457932575,1.279,0.0976039256667434,0.0884819370183463,1.279,0.0199414155250577,0.0198560967340276,3.2801000000000005,,0.10875310389998201,0.10844129135337532,0.020379582388266107,0.020378740044356733,0.02037733613302295,0.0010009971077536912,0.0010009970134411694,0.0010009968562536176,,,-0.0916563778898539,-0.0918896555483439,-0.0916148820110084,-0.0918284787021577,-0.00980622424006889,-0.00980623087772056,-0.0915377285881268,-0.0917154700870672,-0.0474200761602335,-0.0474305181393092,,-0.119221622961272,-0.119400110757928,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
1.289,0.0548138748399049,0.0528343496189069,1.24,0.00344254767303095,0.00344246501471381,1.28,0.00654518652851263,0.00654337577680228,1.289,0.0965729541429461,0.087393954739232,1.289,0.0194802458265554,0.0193945414151168,3.2901000000000002,,0.10872614448160466,0.10841405479331316,0.02037932950526043,0.020378487148748875,0.02037708321642657,0.001000997074968171,0.001000996980655649,0.0010009968234680968,,,-0.0916358518829355,-0.0918814190634746,-0.0915880323026198,-0.0918122488224603,-0.00979175654278896,-0.00979176374971476,-0.0915004997696208,-0.0916861265596451,-0.0473571599244863,-0.0473680782528419,,-0.119386906979231,-0.119618530911592,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
1.299,0.0539557426727372,0.0519655219533022,1.25,0.00334844778664509,0.0033483647504608,1.29,0.00635573350610222,0.00635391550852034,1.299,0.0955351233019164,0.0862993851987966,1.299,0.0190172419716386,0.018931159781668,3.3001000000000005,,0.10869910145628121,0.10838673439746598,0.020379075853440988,0.020378233484290142,0.020376829530917483,0.0010009970420828502,0.0010009969477703285,0.0010009967905827758,,,-0.0916031904299934,-0.0918614522340802,-0.0915490742422942,-0.0917842703277045,-0.00977628083730397,-0.00977628864368505,-0.0914512089631794,-0.0916450059618297,-0.0472888084951159,-0.0473002231819145,,-0.119534648964779,-0.119820611290112,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
1.309,0.0530930883604497,0.0510922910384224,1.26,0.00325401642226267,0.00325393301756784,1.3,0.00616565703574326,0.006163831988913,1.309,0.0944904771149406,0.0851982867308517,1.309,0.0185524449131711,0.0184659929180991,3.3101000000000003,,0.10867197481369224,0.10835933016043156,0.020378821432816677,0.020377979050989415,0.020376575076504606,0.0010009970090977293,0.0010009969147852073,0.0010009967575976544,,,-0.0915584005160698,-0.0918297581637162,-0.0914980159669529,-0.0917445475920235,-0.00975979876327491,-0.00975980719819273,-0.091389866047808,-0.0915921147837337,-0.047215031193927,-0.0472269616618059,,-0.11966480751468,-0.120006316736245,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
1.319,0.0522259704648832,0.0502147187331991,1.27,0.0031592628359047,0.00315917907219882,1.31,0.00597497541094752,0.00597314351392235,1.319,0.0934390604946856,0.0840907186578602,1.319,0.018085895891993,0.0179990821947553,3.3201000000000005,,0.10864476454354086,0.10833184207683509,0.020378566243396398,0.020377723848855625,0.020376319853196878,0.0010009969760128082,0.0010009968817002862,0.0010009967245127327,,,-0.091501491715354,-0.0917863417782723,-0.0914348681350223,-0.0916930868247909,-0.00974231206682011,-0.00974232115819527,-0.0913164833104987,-0.0915274613715892,-0.0471358380757895,-0.047148303120616,,-0.119777346101149,-0.120175614918702,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
1.329,0.0513544483008531,0.0493328676372169,1.28,0.00306419632055485,0.00306411220747501,1.32,0.00578370700524825,0.00578186845944884,1.329,0.0923809193060388,0.0829767413004935,1.329,0.0176176364347456,0.0175304692657111,3.3301000000000003,,0.10861747063555298,0.10830427014132964,0.020378310285189084,0.02037746787789772,0.020376063861003265,0.001000996942828087,0.0010009968485155641,0.0010009966913280103,,,-0.0914324761847536,-0.0917312098245296,-0.091359643919546,-0.0916298960687721,-0.00972382260029863,-0.00972383237483159,-0.0912310754388547,-0.0914510559251947,-0.0470512399256972,-0.0470642576773237,,-0.11987223310191,-0.120328476343588,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
1.339,0.0504785819390141,0.0484468010930518,1.29,0.00296882620529917,0.0029687417526178,1.33,0.00559187027063465,0.00559002527978508,1.339,0.091316100376878,0.0818564159870554,1.339,0.0171477083516266,0.0170601960665062,3.3401,,0.1085900930794779,0.10827661434859641,0.02037805355820371,0.020377211138124664,0.020375807099932756,0.0010009969095435651,0.0010009968152310423,0.0010009966580434885,,,-0.0913513686557372,-0.091664370868186,-0.0912723589996775,-0.0915549851977309,-0.00970433232208047,-0.00970434280519434,-0.0911336595122811,-0.091362910494798,-0.04696124825562,-0.0469748361397035,,-0.119949441826248,-0.120464874364839,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
1.349,0.0495984322085794,0.0475565831884572,1.3,0.00287316185446593,0.00287307707208596,1.34,0.00539948373597168,0.00539763250603433,1.349,0.0902446515087611,0.0807298050627685,1.349,0.0166761537340835,0.016588304811815,3.3501000000000003,,0.10856263186508866,0.10824887469334518,0.020377796062449247,0.020376953629545464,0.020375549569994374,0.0010009968761592431,0.0010009967818467198,0.0010009966246591658,,,-0.0912581864244582,-0.0915858352913506,-0.0911730315505657,-0.0914683659134924,-0.00968384329630379,-0.00968385451208925,-0.0910242549917543,-0.0912630389774137,-0.0468658753011516,-0.046880050002103,,-0.120008950537008,-0.120584785193663,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
1.359,0.0487140606998961,0.0466622787583933,1.31,0.00277721266675687,0.00277712756470745,1.35,0.00520656600540156,0.00520470874451369,1.359,0.089166621487532,0.0795969718989132,1.359,0.0162030149524338,0.0161148379930483,3.3601,,0.1085350869821825,0.10822105117031458,0.020377537797934716,0.02037669535216915,0.02037529127119716,0.001000996842675121,0.0010009967483625972,0.0010009965911750428,,,-0.0911529493401727,-0.0914956152895065,-0.0910616822316444,-0.0913700517424629,-0.00966235769261906,-0.00966236966378156,-0.0909028837081808,-0.0911514571125806,-0.0467651340179579,-0.0467799114430806,,-0.12005074246853,-0.120688187906979,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
1.369,0.0478255297668747,0.045763953386896,1.32,0.00268098807437242,0.00268090266280588,1.36,0.00501313575673287,0.00501127267514188,1.369,0.0880820600938409,0.0784579809018118,1.369,0.0157283346534244,0.0156398383758874,3.3701000000000003,,0.10850745842058125,0.10819314377427254,0.020377278764669167,0.020376436306004764,0.02037503220355019,0.001000996809091198,0.0010009967147786747,0.0010009965575911196,,,-0.0910356797919645,-0.0913937248679463,-0.090938334173339,-0.0912600580316106,-0.00963987778592038,-0.00963989053372959,-0.0907695698493587,-0.0910281824775587,-0.0466590380780252,-0.0466744333229059,,-0.120074805840476,-0.12077506445484,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
1.379,0.0469329025292624,0.0448616734087817,1.33,0.0025844975421345,0.00258441183132166,1.37,0.00481921173981434,0.00481734304981192,1.379,0.0869910181135636,0.0773128975216514,1.379,0.0152521557577146,0.0151633489977489,3.3801,,0.10847974617013179,0.10816515250001657,0.020377018962661662,0.0203761764910614,0.020374772367062567,0.0010009967754074749,0.0010009966810949514,0.0010009965239073963,,,-0.0909064026937933,-0.0912801798376795,-0.0908030129622079,-0.0911384019439076,-0.00961640595606373,-0.00961641950030548,-0.0906243399455563,-0.0908932344819704,-0.0465476018657139,-0.0465636291809219,,-0.120081133867566,-0.120845399666845,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
1.389,0.0460362428747573,0.0439555059111819,1.34,0.00248775056660119,0.00248766456692786,1.38,0.0046248127748906,0.00462293869074855,1.389,0.0858935473481267,0.0761617882611353,1.389,0.0147745214572962,0.014685413165181,3.3901000000000003,,0.10845195022070649,0.1081370773423741,0.020376758391921306,0.020375915907348153,0.02037451176174341,0.001000996741623952,0.001000996647311428,0.0010009964901238724,,,-0.090765145467884,-0.0911549978108169,-0.0906557466245335,-0.0910051024532362,-0.00959194468757253,-0.00959195904650319,-0.0904672228537256,-0.090746634361888,-0.04643084047362,-0.0464475132327717,,-0.120069724765173,-0.120899181257526,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
1.399,0.0451356154609705,0.0430455187349056,1.35,0.00239075667517838,0.00239067039714095,1.39,0.00442995775094659,0.00442807848885057,1.399,0.0847897006247211,0.0750047206839576,1.399,0.0142954752128414,0.0142060744511895,3.4001,,0.10842407056220361,0.10810891829620284,0.020376497052457216,0.02037565455487417,0.020374250387601888,0.0010009967077406281,0.001000996613428104,0.001000996456240548,,,-0.0906119380264776,-0.091018198195431,-0.0904965656083848,-0.0908601803387624,-0.00956649656933033,-0.0095665117596338,-0.0902982497403669,-0.0905884051733711,-0.046308769698247,-0.0463261003674893,,-0.120040581750801,-0.120936399830716,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
1.409,0.0442310857172164,0.0421317804756243,1.36,0.00229352542522412,0.00229343887942637,1.4,0.00423466562403338,0.00423278140201814,1.409,0.0836795318064091,0.0738417634230911,1.409,0.0138150607509798,0.0137253766924939,3.4101000000000004,,0.10839610718454785,0.10808067535639124,0.020376234944278537,0.020375392433648613,0.020373988244647163,0.0010009966737575045,0.0010009965794449802,0.001000996422257424,,,-0.0904468127519644,-0.090869802189898,-0.090325502764171,-0.0907036581787799,-0.00954006429426074,-0.00954008033100809,-0.0901174540630656,-0.0904185717854575,-0.0461814060354921,-0.0461994061444569,,-0.119993713041426,-0.120957048882891,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
1.419,0.0433227198461388,0.0412143604848751,1.37,0.0021960664031512,0.00219597960029907,1.41,0.00403895541558283,0.00403706645346504,1.419,0.0825630958021072,0.0726729861888823,1.419,0.0133333220615073,0.013243363986712,3.4201,,0.10836806007769052,0.10805234851785875,0.020375972067394457,0.020375129543680665,0.020373725332888462,0.0010009966396745803,0.001000996545362056,0.0010009963881744991,,,-0.0902698044754252,-0.0907098327767226,-0.0901425933237095,-0.0905355603440266,-0.00951265065899478,-0.00951266755560657,-0.0899248715507205,-0.0902371608726117,-0.0460487666759503,-0.0460674467902289,,-0.119929131846715,-0.120961124805484,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
1.429,0.0424105848251643,0.0402933288708785,1.38,0.0020983892235196,0.00209830217441899,1.42,0.00384284621070211,0.00384095273001608,1.429,0.0814404485764509,0.0714984597769431,1.429,0.0128503033945192,0.0127600806894736,3.4301000000000004,,0.1083399292316103,0.10802393777555608,0.020375708421814177,0.02037486588497954,0.02037346165233501,0.001000996605491856,0.0010009965111793316,0.0010009963539917744,,,-0.0900809504536037,-0.09053831471585,-0.0899478748778338,-0.0903559129904791,-0.00948425856352555,-0.00948427633173696,-0.0897205401824879,-0.0900442009066347,-0.0459108695000394,-0.0459302391952237,,-0.119846856358113,-0.120948626886167,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
1.439,0.0414947484077821,0.039368756499167,1.39,0.00200050352813122,0.00200041624368174,1.43,0.00364635715645925,0.00364445938038968,1.439,0.0803116471595245,0.0703182560758351,1.439,0.0123660492574783,0.0122755714114624,3.4401,,0.10831171463631342,0.10799544312446578,0.02037544400754693,0.02037460145755449,0.020373197202996074,0.0010009965712093312,0.0010009964768968064,0.0010009963197092492,,,-0.0898802903443396,-0.0903552745374669,-0.0897413873525654,-0.0901647440516273,-0.00945489101085039,-0.00945490966067922,-0.0895045001654636,-0.0898397221480409,-0.0457677330729504,-0.0457878009102852,,-0.119746909733842,-0.120919557309103,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
1.449,0.0405752791246422,0.0384407149930192,1.4,0.00190241898511131,0.00190233147630429,1.44,0.00344950746015074,0.00344760561346564,1.449,0.0791767496564598,0.0691324480745338,1.449,0.0118806044122043,0.0117898810153851,3.4501000000000004,,0.10828341628183427,0.10796686455960243,0.02037517882460197,0.020374336261414782,0.020372931984880934,0.0010009965368270068,0.0010009964425144815,0.0010009962853269236,,,-0.0896678661804913,-0.0901607405342975,-0.0895231729838803,-0.0899620832302346,-0.00942455110660051,-0.00942457064631806,-0.0892767939111293,-0.0896237566369055,-0.0456193766394262,-0.0456401501431154,,-0.119629320079796,-0.120873921154174,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
1.459,0.0396522462844733,0.0375092767336972,1.41,0.00180414528799275,0.00180405756590595,1.45,0.00325231638755361,0.00325041069653833,1.459,0.0780358152568875,0.0679411098696693,1.459,0.0113940138717957,0.0113030546128679,3.4601,,0.10825503415823569,0.10793820207601305,0.020374912872988586,0.020374070296569707,0.020372665997998918,0.0010009965023448813,0.001000996408032356,0.0010009962508447984,,,-0.0894437223423786,-0.0899547427533968,-0.0892932762910983,-0.089747961989587,-0.00939324205865835,-0.00939326249476321,-0.0890374660105892,-0.0893963381831882,-0.0454658201183733,-0.0454873057545779,,-0.119494120426377,-0.120811726395169,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
1.469,0.0387257199748118,0.0365745148604816,1.42,0.00170569215479002,0.00170560423058464,1.46,0.00305480326116506,0.00305289395355527,1.469,0.0768889042442431,0.0667443166725321,1.469,0.0109063228974744,0.01081513756128,3.4701000000000004,,0.1082265682556095,0.1079094556687774,0.02037464615271609,0.020373803563028592,0.020372399242359368,0.001000996467762956,0.0010009963734504304,0.0010009962162628719,,,-0.089207905528779,-0.0897373129874453,-0.0890517440489257,-0.0895224135442367,-0.00936096717676242,-0.00936098851395735,-0.0887865632086251,-0.0891575023565391,-0.0453070840973105,-0.0453292872548757,,-0.119341348701298,-0.12073298389695,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
1.479,0.0377957710625436,0.0356365032705014,1.43,0.00160706932707275,0.00160698121198845,1.47,0.00285698745842752,0.00285507476334123,1.479,0.0757360780049169,0.065542144815838,1.479,0.010417576995361,0.0103261754604833,3.4801,,0.1081980185640769,0.10788062533300846,0.020374378663793814,0.02037353606080079,0.020372131717971653,0.00100099643308123,0.0010009963387687046,0.0010009961815811456,,,-0.0889604647265119,-0.0895084847655513,-0.0887986252581859,-0.0892854728502444,-0.00932772987210006,-0.00932775211327184,-0.0885241343765997,-0.088907286475591,-0.0451431898266582,-0.0451661147996031,,-0.119171047698375,-0.12063770741159,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
1.489,0.0368624711942488,0.0346953166183545,1.44,0.0015082865690311,0.00150819827438272,1.48,0.00265888840993603,0.00265697255780802,1.489,0.0745773990372424,0.0643346717602433,1.489,0.00992782191317407,0.00983621414950811,3.4901000000000004,,0.10816938507378894,0.10785171106385268,0.020374110406231133,0.020373267789895674,0.020371863424845163,0.001000996398299704,0.0010009963039871782,0.0010009961467996194,,,-0.0887014511786472,-0.089268293343564,-0.0885339711152704,-0.0890371765949261,-0.00929353365688792,-0.00929355680309031,-0.0882502304842372,-0.0886457295967461,-0.0449741592138732,-0.044997809185674,,-0.118983265042358,-0.120525913573486,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
1.499,0.0359258927963519,0.0337510303155146,1.45,0.00140935366653991,0.00140926520371256,1.49,0.00246052559763779,0.00245860682014997,1.499,0.0734129309603182,0.0631219761006031,1.499,0.00943710363685593,0.00934529970315457,3.5001,,0.10814066777492688,0.10782271285649031,0.020373841380037432,0.020372998750322658,0.020371594362989336,0.001000996363418378,0.001000996269105852,0.0010009961119182924,,,-0.0884309183513747,-0.0890167756939025,-0.0882578349803467,-0.0887775631861094,-0.00925838214394031,-0.00925840619438015,-0.0879649045703142,-0.0883728725024618,-0.0448000148174327,-0.0448243918471278,,-0.118778053149835,-0.120397621893448,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
1.509,0.0349861090750687,0.0328037205295215,1.46,0.00131028042621481,0.00131019180666098,1.5,0.00226191855301086,0.00225999708302524,1.509,0.0722427385226524,0.0619041375719633,1.509,0.00894546838712265,0.00885347842851926,3.5101000000000004,,0.10811186665770277,0.10779363070613592,0.020373571585222138,0.02037272894209117,0.02037132453241361,0.0010009963284372517,0.0010009962341247253,0.0010009960769371657,,,-0.0881489218995763,-0.0887539704949072,-0.0879702723443601,-0.0885066727409046,-0.00922227904622567,-0.00922230399825204,-0.0876682117122937,-0.0880887576890421,-0.0446207798406727,-0.0446458848508146,,-0.118555469186264,-0.120252854751775,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
1.519,0.0340431940161484,0.0318534641829504,1.47,0.00121107667446799,0.00121098790970268,1.51,0.0020630868552324,0.0020611629267232,1.519,0.0710668876106302,0.0606812370552811,1.519,0.0084529626159445,0.00836079686144716,3.5201000000000002,,0.1080829817123597,0.10776446460803857,0.02037330102179469,0.020372458365210663,0.020371053933127475,0.0010009962933563252,0.0010009961990437985,0.0010009960418562384,,,-0.0878555196311381,-0.088479918119717,-0.0876713407948673,-0.0882245470739985,-0.00918522817641095,-0.00918525402550754,-0.0873602089949347,-0.087793429353943,-0.0444364781254848,-0.0444623108919611,,-0.11831557501918,-0.120091637390314,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
1.529,0.0330972223844102,0.0309003389521571,1.48,0.00111175225655671,0.00111166335815356,1.52,0.00186405012933302,0.00186212397731778,1.529,0.0698854452567901,0.0594533565828626,1.529,0.00795963300294392,0.007867301762908,3.5301000000000005,,0.10805401292917238,0.10773521455748226,0.020373029689764573,0.02037218701969062,0.02037078256514043,0.0010009962581755982,0.0010009961638630714,0.001000996006675511,,,-0.0875507714700485,-0.0881946606246803,-0.0873610999807423,-0.0879312296854741,-0.0091472334463942,-0.00914726018617491,-0.0870409554779147,-0.0874869333825963,-0.0442471341458758,-0.0442736932896185,,-0.118058437167627,-0.119913997903513,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
1.539,0.0321482697230634,0.0299444232657945,1.49,0.00101231703562879,0.00101222801521611,1.53,0.00166482804433551,0.00166289990480712,1.539,0.0686984796479072,0.0582205793435134,1.539,0.00746552645172358,0.00737304011529744,3.5401000000000002,,0.10802496029844748,0.10770588054978632,0.020372757589141283,0.020371914905540568,0.020370510428462014,0.0010009962228950708,0.001000996128582544,0.001000995971394983,,,-0.0872347394183227,-0.0878982417373037,-0.0870396115757945,-0.0876267657481649,-0.00910829886682543,-0.00910832648903306,-0.0867105121624985,-0.0871693173347618,-0.0440527730013953,-0.0440800559819949,,-0.1177841267479,-0.119719967228471,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
1.549,0.0311964123528173,0.0289857963030985,1.5,0.000912780891763526,0.000912691761020616,1.54,0.00146544031138188,0.00146351042123951,1.549,0.0675060601328769,0.0569829896873913,1.549,0.00697069008611836,0.00687805911866228,3.5501000000000005,,0.10799582381052425,0.10767646258030565,0.02037248471993434,0.020371642022770038,0.020370237523101777,0.0010009961875147434,0.0010009960932022162,0.001000995936014655,,,-0.0869074875168,-0.087590706843746,-0.0867069392413415,-0.0873112020945499,-0.00906842854661571,-0.00906845704112391,-0.0863689419572934,-0.086840630430413,-0.0438534204104361,-0.043881423521673,,-0.117492719415628,-0.119509579133993,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
1.559,0.0302417273707666,0.0280245379919381,1.51,0.000813153721010179,0.000813064491662417,1.55,0.00126590668184659,0.00126397527882589,1.559,0.0663082572303863,0.055740673130556,1.559,0.00647517124637056,0.00638240618685002,3.5601000000000003,,0.10796660345577466,0.10764696064443129,0.02037221108215331,0.020371368371388598,0.020369963849069313,0.0010009961520346157,0.0010009960577220885,0.001000995900534527,,,-0.0865690818048601,-0.0872721029758629,-0.0863631485877805,-0.0869845872031953,-0.00902762669243476,-0.00902765604725317,-0.0860163096431258,-0.0865009235351658,-0.0436491027034111,-0.043677821070716,,-0.1171842953043,-0.11928287020865,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
1.569,0.0292842926490589,0.0270607290066273,1.52,0.000713445434419674,0.000713356118235201,1.56,0.00106624694543359,0.00106431426803886,1.569,0.0651051426363757,0.0544937163592054,1.569,0.00597901748522869,0.00588612894358202,3.5701000000000005,,0.1079372992246041,0.10761737473759041,0.020371936675807764,0.02037109395140584,0.020369689406374243,0.0010009961164546882,0.0010009960221421604,0.0010009958649545986,,,-0.086219590279105,-0.0869424787978095,-0.0860083071352013,-0.0866469711847511,-0.008985897608197,-0.00898592780947956,-0.0856526818370798,-0.0861502491452572,-0.0434398468158128,-0.043469274395661,,-0.11685893896029,-0.119039879847869,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
1.579,0.0283241868333337,0.0260944507654956,1.53,0.000613665957075099,0.000613576565860497,1.57,0.000866480928265384,0.000864547215698589,1.579,0.0638967892312751,0.0532422072335944,1.579,0.00548227656397501,0.00538927521845087,3.5801000000000003,,0.10790791110745174,0.10758770485524714,0.020371661500907315,0.02037081876283139,0.02036941419502619,0.0010009960807749602,0.0010009959864624323,0.00100099582927487,,,-0.0858590828510551,-0.0866018845922072,-0.0856424842730871,-0.0862984057675098,-0.00894324569453625,-0.00894327672659272,-0.0852781269557373,-0.0857886613720822,-0.0432256802811599,-0.0432558098624053,,-0.11651673927446,-0.118780650240035,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
1.589,0.0273614893409333,0.0251257854282125,1.54,0.00051382522711732,0.000513735772713339,1.58,0.00066662849095353,0.000664693983045559,1.589,0.0626832710870118,0.0519862347916249,1.589,0.00498499644836833,0.00489189304284099,3.5901,,0.10787843909479089,0.10755795099290257,0.020371385557461597,0.020370542805674883,0.020369138215034832,0.0010009960449954317,0.0010009959506829037,0.0010009957934953412,,,-0.0854876313039093,-0.0862503722458822,-0.0852657512191486,-0.085938944282533,-0.00889967544826902,-0.00889970729357967,-0.0848927151776594,-0.0854162159262981,-0.0430066312238355,-0.0430374544309843,,-0.116157789410438,-0.118505226351641,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
1.599,0.0263962803588802,0.0241548158928649,1.55,0.000413933194766597,0.000413843689044324,1.59,0.000466709526660641,0.000464774463800394,1.599,0.0614646634737853,0.0507258892521025,1.599,0.00448722530451998,0.00439403064577315,3.6001000000000003,,0.10784888317712954,0.10752811314609519,0.02037110884548028,0.02037026607994601,0.020368861466409868,0.0010009960091161031,0.0010009959148035749,0.0010009957576160118,,,-0.0851053092484192,-0.0858879952351823,-0.0848781809773394,-0.0855686416483565,-0.00885519146184675,-0.00885522410108018,-0.0844965184051504,-0.0850329701015031,-0.0427827283518224,-0.0428142356502441,,-0.115782186729635,-0.118213655911475,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
1.609,0.0254286408416205,0.0231816257927826,1.56,0.000313999821341365,0.000313910276198087,1.6,0.000266743959146248,0.000264808582211022,1.609,0.0602410428665944,0.0494612620176512,1.609,0.00398901149468819,0.00389573644967247,3.6101,,0.10781924334501075,0.10749819131040142,0.020370831364973047,0.02036998858565446,0.02036858394916101,0.0010009959731369744,0.001000995878824446,0.0010009957216368824,,,-0.0847121920779288,-0.0855148086108799,-0.0844798482950997,-0.0851875543552794,-0.00880979842279682,-0.00880983183483093,-0.0840896102253468,-0.0846389827575002,-0.04255400094934,-0.0425861816524112,,-0.115390032713111,-0.117905989393865,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
1.619,0.0244586525085244,0.0222062994931093,1.57,0.000214035078272973,0.000213945505628229,1.61,6.67517408034224e-05,6.48162910870707e-05,1.619,0.0590124869515184,0.0481924456772785,1.619,0.00349040357299699,0.0033970590660598,3.6201000000000003,,0.10778951958901316,0.10746818548143569,0.02037055311594961,0.020369710322809965,0.020368305663298013,0.0010009959370580457,0.0010009958427455168,0.001000995685557953,,,-0.0843083569226318,-0.0851308689826682,-0.0840708296198766,-0.0847957404492458,-0.00876350111315262,-0.00876353527509866,-0.0836720658706728,-0.0842343143031538,-0.0423204788693882,-0.04235332114756,,-0.114981432880375,-0.11758228000099,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
1.629,0.0234863978411493,0.0212289220871167,1.58,0.000114048946117967,0.000113959357908942,1.62,-0.000133247149320975,-0.000135182430177946,1.629,0.0577790746317404,0.0469195340085853,1.629,0.00299145028108175,0.00289804729116682,3.6301,,0.10775971189975128,0.10743809565485109,0.020370274098419714,0.02036943129142228,0.02036802660883065,0.0010009959008793166,0.0010009958065667873,0.0010009956493792233,,,-0.0838938826030996,-0.0847362345032589,-0.0836512030549726,-0.0843932595153286,-0.00871630440887267,-0.00871633929610235,-0.0832439621787063,-0.083819026678848,-0.0420821925262036,-0.0421156834179813,,-0.11455649670522,-0.117242583644261,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
1.639,0.0225119600802519,0.0202495793922582,1.59,1.40514135655023e-05,1.39618217432317e-05,1.63,-0.000333232707515591,-0.000335167577596904,1.639,0.0565408860333042,0.0456426219796114,1.639,0.00249220054365171,0.00239875010147452,3.6401000000000003,,0.10772982026787609,0.10740792182633947,0.020369994312393138,0.02036915149150119,0.020367746785768727,0.0010009958646007872,0.001000995770288258,0.0010009956131006934,,,-0.0834688495831333,-0.0843309648520896,-0.0832210483147684,-0.083980172660822,-0.00866821327924902,-0.0086682488654247,-0.082805377551497,-0.0833931833385572,-0.0418391728876316,-0.0418732983124525,,-0.114115337528685,-0.116886958924799,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
1.649,0.0215354232225582,0.0192683579459603,1.6,-8.59475235579221e-05,-8.60371070319757e-05,1.64,-0.00053318490740531,-0.000535119124591193,1.649,0.0552980025106024,0.0443618057503113,1.649,0.00199270346398558,0.00189921664917556,3.6501,,0.1076998446840754,0.10737766399163194,0.020369713757879666,0.020368870923056507,0.020367466194122073,0.0010009958282224574,0.001000995733909928,0.0010009955767223632,,,-0.0830333399219948,-0.0839151212186471,-0.0827804466793745,-0.0835565424979529,-0.0086192327863049,-0.00861926904341265,-0.0823563919143832,-0.0829568492315377,-0.041591451467422,-0.0416261962404128,,-0.113658072469262,-0.116515467113006,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
1.659,0.0205568720172731,0.0182853450011471,1.61,-0.000185937863284497,-0.000186027426443907,1.65,-0.000733083701966758,-0.000735017024004931,1.659,0.0540505066515839,0.0430771826736529,1.659,0.00149300831934443,0.00139949625756007,3.6601000000000004,,0.1076697851390743,0.1073473221464993,0.02036943243488913,0.02036858958609806,0.020367184833900542,0.0010009957917443278,0.0010009956974317985,0.0010009955402442332,,,-0.0825874372260704,-0.0834887662854173,-0.0823294809487593,-0.0831224331262186,-0.0085693680841818,-0.00856940498256749,-0.0818970866743487,-0.0825100907836501,-0.0413390603174503,-0.0413744081660445,,-0.11318482233045,-0.116128172127256,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
1.669,0.019576391962345,0.0173006285214988,1.62,-0.000285909598508244,-0.000285999129384981,1.66,-0.000932909025551848,-0.000934841210130664,1.669,0.0527984822826767,0.0417888512963313,1.669,0.000993164556309684,0.000899638416325619,3.6701,,0.10763964162363561,0.10731689628675217,0.020369150343431383,0.020368307480635714,0.020366902705114025,0.001000995755166398,0.0010009956608538681,0.0010009955036663024,,,-0.0821312266000233,-0.0830519642104691,-0.0818682353964071,-0.0826779101143612,-0.00851862441851611,-0.00851866192692432,-0.081427544677966,-0.0820529758783217,-0.0410820320198718,-0.041117965602263,,-0.112695711505763,-0.115725140511699,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
1.679,0.0185940693004644,0.0163142971764375,1.63,-0.000385852717987717,-0.000385942204616808,1.67,-0.00113264079592654,-0.00113457160074671,1.679,0.0515420144734172,0.0404969113590933,1.679,0.000493221786047299,0.000399692776810948,3.6801000000000004,,0.10760941412856037,0.10728638640824166,0.020368867483516295,0.020368024606679365,0.020366619807772424,0.0010009957184886678,0.0010009956241761378,0.0010009954669885717,,,-0.0816647945974903,-0.0826047806096794,-0.0813967957225563,-0.0822230404819862,-0.00846700712580536,-0.00846704521142112,-0.0809478501689701,-0.0815855738371599,-0.0408203996792123,-0.0408569006046168,,-0.112190867881304,-0.115306441413223,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
1.689,0.0176099910148083,0.015326440335842,1.64,-0.000485757207354748,-0.000485846637776943,1.68,-0.00133225891631936,-0.00133418809916567,1.689,0.0502811895407788,0.0392014637966635,1.689,-6.77022050601939e-06,-0.000100290852845801,3.6901,,0.1075791026446881,0.10725579250685935,0.020368583855153777,0.02036774096423892,0.020366336141885686,0.0010009956817111376,0.0010009955873986074,0.0010009954302110412,,,-0.0811882291713786,-0.0821472825386108,-0.0809152490070709,-0.0817578926808359,-0.00841452163276427,-0.00841456026125754,-0.0804580887455085,-0.0811079554002266,-0.0405541969144019,-0.0405912457651008,,-0.111670422736038,-0.114872146557554,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
1.699,0.0166242448245174,0.0143371480644857,1.65,-0.000585613050120809,-0.000585702412388432,1.69,-0.00153174327747937,-0.00153367059629414,1.699,0.0490160950531932,0.0379026107372676,1.699,-0.000506761537529016,-0.000600262512624693,3.7001000000000004,,0.10754870716289752,0.10722511457853806,0.020368299458353757,0.02036745655332433,0.020366051707463768,0.0010009956448338072,0.0010009955505212765,0.0010009953933337098,,,-0.080701619623819,-0.0816795384740484,-0.0804236836619966,-0.0812825365757257,-0.00836117345567057,-0.00836121259124344,-0.0799583473171103,-0.0806201927059823,-0.0402834578507548,-0.0403210342058843,,-0.111134510639858,-0.114422330224533,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
1.709,0.0156369191799094,0.0133465111161989,1.66,-0.000685410228691147,-0.000685499510871888,1.7,-0.00173107375974577,-0.00173299897270313,1.709,0.0477468198342577,0.0366004555017456,1.709,-0.00100670208928186,-0.00110017209561655,3.7101,,0.10751822767410679,0.10719435261925195,0.020368014293126194,0.02036717137394557,0.02036576650451667,0.0010009956078566762,0.001000995513544146,0.0010009953563565788,,,-0.080205056555832,-0.0812016182952054,-0.0799221893838537,-0.0807970434251543,-0.00830696819970093,-0.00830700780513741,-0.079448714061423,-0.0801223592709128,-0.0400082171119017,-0.0400462995729551,,-0.11058326934959,-0.113957069222578,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
1.719,0.0146481032574225,0.0123546209277505,1.67,-0.000785138725379414,-0.000785227915560143,1.71,-0.00193023023513181,-0.00193215310070931,1.719,0.0464734539661171,0.0352951026022489,1.719,-0.00150654165514322,-0.00159996935309085,3.7201000000000004,,0.10748766416927395,0.10716350662501685,0.020367728359481075,0.02036688542611263,0.020365480533054408,0.0010009955707797453,0.0010009954764672146,0.0010009953192796472,,,-0.0796986318167625,-0.0807135932646074,-0.0794108571057196,-0.0803014858615955,-0.00825191155825687,-0.00825195159497518,-0.0789292783807591,-0.0796145299688458,-0.0397285098116793,-0.0397670760296843,,-0.110016839703037,-0.113476442862337,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
1.729,0.0136578869542879,0.0113615696124493,1.68,-0.000884788523424967,-0.00088487760971525,1.72,-0.00212919256941232,-0.00213111284646654,1.729,0.0451960887925212,0.0339866577405159,1.729,-0.00200622987472251,-0.00209960389963791,3.7301,,0.10745701663939751,0.10713257659189084,0.020367441657428407,0.020366598709835537,0.02036519379308702,0.0010009955336030146,0.0010009954392904835,0.0010009952821029159,,,-0.0791824384535409,-0.0802155360086629,-0.0788897789491533,-0.0797959378714829,-0.00819600931228102,-0.00819604974038838,-0.0784001308584993,-0.0790967810099715,-0.0394443715459815,-0.0394833982503104,,-0.109435365511209,-0.112980532929571,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
1.739,0.0126663608829303,0.0103674499534615,1.69,-0.000984349608009832,-0.000984438578547835,1.73,-0.00232794062422945,-0.00232985807206766,1.739,0.0439148169215402,0.0326752278057189,1.739,-0.00250571625304943,-0.00259902521838573,3.7401000000000004,,0.10742628507551676,0.10710156251597445,0.020367154186978233,0.020366311225124344,0.020364906284624593,0.0010009954963264834,0.001000995402013952,0.001000995244826384,,,-0.0786565706598261,-0.079707520497931,-0.0783590481760126,-0.0792804747748968,-0.00813926732956355,-0.00813930810791334,-0.0778613632153964,-0.0785691899195743,-0.0391558383845774,-0.0391953014133487,,-0.108838993448855,-0.11246942365725,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
1.749,0.0116736163650914,0.00937235539684475,1.7,-0.00108381196728299,-0.00108390081023857,1.74,-0.00252645425919992,-0.00252836863765624,1.749,0.0426297322279416,0.0313609208718788,1.749,-0.00300495016583455,-0.00309818266629039,3.7501,,0.10739546946871224,0.10707046439341109,0.020366865948140626,0.020366022971989136,0.02036461800767722,0.0010009954589501524,0.0010009953646376204,0.001000995207450052,,,-0.0781211237250867,-0.0791896220270951,-0.0778187591402188,-0.0787551732049628,-0.0080816915640392,-0.00808173265029036,-0.0773130682658258,-0.0780318355164895,-0.0388629468629007,-0.0389028211949251,,-0.108227872943426,-0.111943201696919,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
1.759,0.010679745425673,0.00837638004429423,1.71,-0.00118316559338302,-0.00118325429696181,1.75,-0.00272471333403854,-0.0027266244035481,1.759,0.0413409298552103,0.0300438461948399,1.759,-0.00350388086480266,-0.00359702547950027,3.7601000000000004,,0.10736456981010623,0.10703928222038729,0.020366576940925665,0.020365733950440005,0.020364328962255027,0.001000995421474021,0.0010009953271614893,0.0010009951699739199,,,-0.0775761939836765,-0.0786619171946511,-0.0772690072395171,-0.0782201110869725,-0.00802328805507484,-0.00802332940575349,-0.0767553398740258,-0.077484797891293,-0.0385657339738157,-0.0386059937620387,,-0.107602156062609,-0.111401956089313,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
1.769,0.00968484078630114,0.00737961864560274,1.72,-0.0012824004834627,-0.00128248903591112,1.76,-0.00292269771068907,-0.00292460523236218,1.769,0.0400485062172156,0.0287241142088005,1.769,-0.00400245748310465,-0.00409550277879291,3.7701000000000002,,0.10733358609086315,0.10700801599313328,0.02036628716534349,0.0203654441604871,0.020364039148368172,0.001000995383898089,0.001000995289585557,0.001000995132397988,,,-0.0770218787639606,-0.0781244838823218,-0.0767098888672879,-0.0776753676172365,-0.00796406292674772,-0.00796410449731088,-0.0761882729103732,-0.0769281583842376,-0.0382642371593634,-0.0383048557657537,,-0.106961997400555,-0.110845778234267,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
1.779,0.00868899585861047,0.00638216659083051,1.73,-0.00138150664071832,-0.00138159503032673,1.77,-0.00312038725546279,-0.00312229099116088,1.779,0.0387525589995093,0.0274018365223943,1.779,-0.00450062904079643,-0.00459356357508472,3.7801000000000005,,0.10730251830219005,0.10697666570792314,0.02036599662140423,0.020365153602140564,0.02036374856602683,0.0010009953462223572,0.0010009952519098248,0.0010009950947222554,,,-0.0764582763375466,-0.0775774012342052,-0.0761415013644568,-0.0771210232416794,-0.00790402238711456,-0.0079040641320158,-0.0756119632077378,-0.0763619995629439,-0.0379584943024944,-0.0379994443343248,,-0.106307553962941,-0.110274761859921,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
1.789,0.00769230473723867,0.00538411990218571,1.74,-0.00148047407541693,-0.0014805622905247,1.78,-0.00331776184118845,-0.00331966155359909,1.789,0.0374531871602522,0.0260771259143173,1.789,-0.00499834445039152,-0.00509115677501241,3.7901000000000002,,0.10727136643533697,0.10694523136107531,0.020365705309118066,0.020364862275410605,0.020363457215241215,0.0010009953084468256,0.0010009952141342927,0.001000995056946723,,,-0.0758854858686768,-0.0770207496356672,-0.0755639429715565,-0.0765571596341876,-0.00784317272747161,-0.00784321460022867,-0.0750265075179588,-0.0757864051998599,-0.0376485437187908,-0.0376897970662565,,-0.105638985050997,-0.109689002991251,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
1.799,0.00669486219253693,0.00438557522561291,1.75,-0.00157929280592847,-0.00157938083492772,1.79,-0.00351480134937096,-0.00351669680208228,1.799,0.0361504909307618,0.0247500963284948,1.799,-0.00549555252248804,-0.00558823118658606,3.8001000000000005,,0.1072401304815974,0.10691371294895284,0.020365413228495197,0.020364570180307417,0.020363165096021565,0.0010009952705714933,0.0010009951762589607,0.00100099501907139,,,-0.0753036073638342,-0.0764546106919891,-0.0749773127809896,-0.0759838596747198,-0.00778152032160573,-0.00778156227486987,-0.0744320034684871,-0.0752014602494976,-0.0373344241481827,-0.0373759520232995,,-0.104956452144635,-0.109088599917934,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
1.809,0.00569676366299268,0.00338662982209029,1.76,-0.00167795285975644,-0.00167804069109744,1.8,-0.0037114856723541,-0.00371337662993274,1.809,0.0348445718156713,0.0234208628687855,1.809,-0.00599220197146513,-0.00608473552491271,3.8101000000000003,,0.10720881043230891,0.10688211046796388,0.020365120379545847,0.020364277316841244,0.020362872208378135,0.001000995232596361,0.0010009951382838281,0.0010009949810962577,,,-0.0747127416216189,-0.0758790672067793,-0.0743817106895413,-0.0754012074271904,-0.00771907162503674,-0.00771911361066378,-0.0738285495192353,-0.0746072508254597,-0.0370161747466644,-0.0370579477233867,,-0.104260118784828,-0.108473653161578,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
1.819,0.00469810524736011,0.00238738155863296,1.77,-0.00177644427457466,-0.00177653189676826,1.81,-0.0039077947154986,-0.00390968094356431,1.819,0.0335355325926965,0.022089541793216,1.819,-0.00648824142124763,-0.00658061841799049,3.8201000000000005,,0.10717740627885322,0.10685042391456187,0.020364826762280287,0.020363983685022367,0.020362578552321223,0.0010009951945214289,0.0010009951002088956,0.0010009949430213245,,,-0.0741129901829446,-0.0752942031601583,-0.0737772373511931,-0.0748092881171368,-0.00765583317425108,-0.00765587514337399,-0.0732162449196779,-0.074003864177266,-0.0366938350780127,-0.0367358231335104,,-0.103550150455347,-0.107844265442316,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
1.829,0.00369898369649854,0.00138792889900352,1.78,-0.00187475709925908,-0.00187484450088227,1.82,-0.00410370839936267,-0.00410558966466477,1.829,0.0322234773120015,0.0207562505077438,1.829,-0.00698361941114459,-0.00707582841257189,3.8301000000000003,,0.10714591801265708,0.10681865328524615,0.02036453237670878,0.02036368928486107,0.020362284127861136,0.0010009951563466964,0.001000995062034163,0.0010009949048465914,,,-0.0735044552816108,-0.0747001036867286,-0.0731639941302831,-0.0742081881091805,-0.00759181158592693,-0.00759185348902988,-0.0725951896662429,-0.0733913886669919,-0.0363674451055136,-0.0364096176625441,,-0.102826714464032,-0.107200541644816,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
1.839,0.00269949640492054,0.000388370894127776,1.79,-0.00197288139492599,-0.00197296856462553,1.83,-0.00429920666189196,-0.00430108273238611,1.839,0.0309085112951565,0.0194211075595426,1.839,-0.00747828440175682,-0.00757031398009612,3.8401,,0.10711434562519236,0.10678679857656202,0.020364237222841645,0.020363394116367672,0.02036198893500822,0.0010009951180721638,0.0010009950237596303,0.0010009948665720585,,,-0.0728872397952996,-0.0740968550533389,-0.0725420830550623,-0.0735979948842923,-0.0075270135561509,-0.00752705534314463,-0.0719654844600355,-0.0727699137457292,-0.0360370451836997,-0.036079371154009,,-0.102089979823704,-0.106542588783689,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
1.849,0.00169974140204113,-0.000611192827783518,1.8,-0.00207080723596784,-0.00207089416246529,1.84,-0.00449426946061746,-0.00449614010554205,1.849,0.02959074113368,0.0180842326298078,1.849,-0.0079721847809491,-0.00806402352268938,3.8501000000000003,,0.10708268910797668,0.10675485978510135,0.020363941300689217,0.020363098179552532,0.020361692973772855,0.0010009950796978312,0.0010009949853852973,0.0010009948281977247,,,-0.0722614471970506,-0.0734845446366516,-0.0719116067716929,-0.0729787970168733,-0.00746144585962648,-0.0074614874799249,-0.0713272306649336,-0.0721395299298802,-0.0357026760501034,-0.035745123878791,,-0.101340117132867,-0.105870515968347,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
1.859,0.000699817343135206,-0.00161066207140775,1.81,-0.00216852471109338,-0.00216861138318816,1.85,-0.00468887677485971,-0.00469074176481264,1.859,0.0282702746871639,0.0167457465260777,1.859,-0.00846526886989477,-0.00855690537923235,3.8601,,0.10705094845257378,0.1067228369075029,0.020363644610261855,0.02036280147442602,0.020361396244165417,0.0010009950412236985,0.0010009949469111643,0.0010009947897235913,,,-0.0716271815072611,-0.0728632609005259,-0.0712726684987346,-0.0723506841516602,-0.00739511534887435,-0.00739515675147218,-0.0706805302660951,-0.0715003287772985,-0.0353643788170298,-0.0354069165278068,,-0.100577298456346,-0.105184434367308,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
1.869,-0.000300176500008215,-0.00260993608477874,1.82,-0.00226602392436334,-0.00226611033093915,1.86,-0.0048830086079393,-0.00488486771495577,1.869,0.0269472210809658,0.0154057711740667,1.869,-0.00895748492918616,-0.00904890783149439,3.8701000000000003,,0.10701912365059406,0.1066907299404525,0.020363347151569948,0.020362504000998535,0.02036109874619636,0.0010009950026497654,0.0010009949083372312,0.0010009947511496577,,,-0.0709845472462616,-0.0722330933732241,-0.0706253719821631,-0.0717137469804676,-0.00732802895342461,-0.00732807008697605,-0.0700254858289135,-0.0708524028632834,-0.0350221949633525,-0.0350647902046241,,-0.099801697205981,-0.104484457171989,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
1.879,-0.00130014024872518,-0.00360891357004909,1.83,-0.00236329499623497,-0.00236338112626132,1.87,-0.00507664498939639,-0.00507849798702497,1.879,0.0256216907034685,0.0140644296090085,1.879,-0.0094487811650095,-0.00953997911033302,3.8801,,0.1069872146936949,0.10665853888068363,0.02036304892462392,0.020362205759280515,0.02036080047987611,0.0010009949639760323,0.0010009948696634975,0.0010009947124759245,,,-0.0703336493875152,-0.0715941326244538,-0.0699698214509653,-0.0710680772187758,-0.00726019367900121,-0.00726023449189942,-0.0693622004584625,-0.0701958457564432,-0.0346761663263361,-0.0347187864180372,,-0.0990134880215311,-0.103770699559986,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
1.889,-0.00229997342741609,-0.004607492694548,1.84,-0.00246032806459737,-0.00246041390713611,1.88,-0.00526976597721338,-0.00527161264059369,1.889,0.0242937952029008,0.0127218459665047,1.889,-0.00993910573538773,-0.0100300674019586,3.8901000000000003,,0.10695522157358113,0.10662626372497777,0.020362749929434203,0.02036190674928241,0.020360501445215153,0.0010009949252024993,0.0010009948308899643,0.0010009946737023906,,,-0.0696745933114851,-0.0709464702422542,-0.0693061215733534,-0.0704137675821762,-0.0071916166066986,-0.00719165704715587,-0.0686907777594616,-0.0695307519944365,-0.03432633509349,-0.0343689470745998,,-0.0982128466519105,-0.10304327865788,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
1.899,-0.00329957497378683,-0.00560557110213239,1.85,-0.00255711328581551,-0.00255719883002395,1.89,-0.00546235166004491,-0.00546419176598522,1.899,0.0229636474837083,0.0113781454728773,1.899,-0.0104284067564876,-0.0105191208542621,3.9001,,0.1069231442820056,0.10659390447016458,0.020362450166011268,0.020361606971014707,0.020360201642223994,0.0010009948863291662,0.0010009947920166307,0.0010009946348290564,,,-0.0690074847602185,-0.0702901988097371,-0.0686343774136409,-0.0697509117626843,-0.00712230489215073,-0.00712234490827928,-0.0680113217968032,-0.0688572170596022,-0.0339727437944551,-0.0340153144711187,,-0.0973999498369023,-0.102302313503583,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
1.909,-0.00429884324939275,-0.00660304592483261,1.86,-0.00265364083576977,-0.0026537260709054,1.9,-0.00565438215945344,-0.00565621548650836,1.909,0.0216313617024705,0.0100334544350224,1.909,-0.0109166323089898,-0.0110070875832069,3.9101000000000004,,0.10689098281076949,0.10656146111312247,0.02036214963436563,0.02036130642448791,0.020359901070913174,0.0010009948473560326,0.0010009947530434974,0.0010009945958559228,,,-0.0683324297926883,-0.0696254118816937,-0.067954694389818,-0.0690796044049301,-0.00705226576469264,-0.00705230530458588,-0.0673239370566713,-0.0681753373544903,-0.0336154352929288,-0.0336579312871093,,-0.096574975189478,-0.101547925008238,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
1.919,-0.00529767605047674,-0.00759981379479046,1.87,-0.00274990091089686,-0.00274998582632226,1.91,-0.00584583763215116,-0.00584766396069828,1.919,0.0202970532633588,0.00868790022976223,1.919,-0.0114037304445226,-0.0114939156792811,3.9201,,0.10685873715172273,0.10652893365077881,0.02036184833450779,0.02036100510971256,0.020359599731293244,0.001000994808283099,0.0010009947139705637,0.0010009945567829883,,,-0.067649534740937,-0.0689522039610762,-0.0672671782318695,-0.0683999410822372,-0.0069815065265147,-0.00698154553832875,-0.0666287284082884,-0.0674852101773037,-0.0332544527786303,-0.0332968405772164,,-0.0957381010788589,-0.100780235917711,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
1.929,-0.00629597061911655,-0.0085957708564903,1.88,-0.00284588372923397,-0.00284596831441895,1.92,-0.00603669827224426,-0.00603851738456241,1.929,0.0189608388131299,0.00734161129269347,1.929,-0.0118896491921564,-0.0119795532140119,3.9301000000000004,,0.1068264072967646,0.10649632208011044,0.020361546266448313,0.020360703026699227,0.020359297623374795,0.0010009947691103655,0.0010009946747978297,0.0010009945176102542,,,-0.0669589061670647,-0.0682706704753653,-0.0665719349408695,-0.0677120182726009,-0.00691003455180953,-0.00691007298384505,-0.0659258010663212,-0.0667869336972628,-0.0328898397593089,-0.0329320857636014,,-0.0948895065144489,-0.0999993707736797,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
1.939,-0.00729362365467315,-0.00959081277928071,1.89,-0.00294157953145444,-0.0029416637759837,1.93,-0.00622694431348367,-0.00622875599383088,1.939,0.0176228362356425,0.00599471710653147,1.939,-0.0123743365649611,-0.0124639482465389,3.9401,,0.10679399323784408,0.1064636263981439,0.020361243430197774,0.0203604001754585,0.020358994747168437,0.001000994729837832,0.0010009946355252959,0.00100099447833772,,,-0.0662606508210991,-0.0675809077528322,-0.0658690707488924,-0.0670159333345759,-0.00683785728591206,-0.00683789508669606,-0.0652152605539772,-0.0660806069299024,-0.0325216400528001,-0.0325637106282997,,-0.0940293710307707,-0.0992054558743456,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
1.949,-0.00829053132553678,-0.0105848347701873,1.9,-0.00303697858191562,-0.00303706247548962,1.94,-0.00641655603152066,-0.00641836006621138,1.949,0.0162831646459028,0.00464734818894633,1.949,-0.012857740566621,-0.0129470488302466,3.9501000000000004,,0.1067614949669602,0.10643084660195584,0.020360939825766776,0.02036009655600099,0.020358691102684814,0.0010009946904654982,0.001000994596152962,0.0010009944389653856,,,-0.0655548755997883,-0.0668830129987074,-0.0651586920797731,-0.0663117844830825,-0.00676498224443244,-0.00676501936280005,-0.0644972126668212,-0.0653663297123126,-0.0321498977791302,-0.032191759305549,,-0.093157874573532,-0.0983986192347997,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
1.959,-0.00928658928118056,-0.0115777315870135,1.91,-0.00313207116969325,-0.0031321547021354,1.95,-0.00660551374616611,-0.00660730992364789,1.959,0.0149419443836207,0.0032996360798921,1.959,-0.0133398091981111,-0.0134288030194548,3.9601,,0.10672891247616272,0.1063979826886734,0.02036063545316595,0.02035979216833735,0.020358386689934588,0.0010009946509933643,0.0010009945566808278,0.001000994399493251,,,-0.0648416875063523,-0.0661770842712643,-0.0644409055107522,-0.0655996707651441,-0.00669141701238231,-0.00669145339755838,-0.0637717634373424,-0.0646442026783344,-0.0317746573526736,-0.0318162762740921,,-0.0922751973869489,-0.0975789905470499,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
1.969,-0.0102816926645149,-0.0125693975517301,1.92,-0.00322684760962663,-0.00322693077088563,1.96,-0.0067937978236505,-0.00679558593458311,1.969,0.0135992970062785,0.00195171332842575,1.969,-0.0138204904644289,-0.0139091588761643,3.9701000000000004,,0.10669624575755235,0.10636503465547462,0.020360330312405958,0.020359487012478247,0.020358081508928455,0.0010009946114214303,0.0010009945171088937,0.0010009943599213166,,,-0.0641211936112288,-0.0654632204578285,-0.0637158177350376,-0.064879692035564,-0.00661716924329433,-0.00661720484497468,-0.0630390191002967,-0.0639143272337209,-0.031395963474365,-0.0314373063494556,,-0.0913815199024511,-0.0967467011397392,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
1.979,-0.0112757361245416,-0.0135597265641499,1.93,-0.00332129824335534,-0.00332138102351046,1.97,-0.00698138867889184,-0.00698316851622423,1.979,0.0122553452817068,0.000603713479017088,1.979,-0.0142997323813839,-0.0143880644768592,3.9801,,0.10666349480328131,0.10633200249958868,0.020360024403497486,0.020359181088434385,0.020357775559677146,0.0010009945717496965,0.0010009944774371597,0.0010009943202495821,,,-0.0633935010138471,-0.0647415212507234,-0.0629835355253127,-0.0641519489325528,-0.00654224665833523,-0.00654228142676748,-0.0622990860588539,-0.0631768055312727,-0.0310138611239691,-0.0310548946762073,,-0.0904770226288906,-0.0959018839375758,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
1.989,-0.0122686138293132,-0.0145486121158874,1.94,-0.00341541344035987,-0.00341549582962467,1.98,-0.00716826677776458,-0.00717003813681165,1.989,0.0109102131801585,-0.000744228942652733,1.989,-0.0147774829824429,-0.0148654679193624,3.9901000000000004,,0.10663065960555379,0.10629888621829643,0.020359717726451242,0.020358874396216486,0.020357468842191407,0.0010009945319781623,0.0010009944376656254,0.0010009942804780473,,,-0.0626587168054625,-0.0640120871231602,-0.0622441656982223,-0.0634165428533164,-0.00646665704541246,-0.00646669093147621,-0.0615520708515716,-0.0624317404459611,-0.0306283955524088,-0.0306690867201945,,-0.0895618860443727,-0.0950446734204937,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
1.999,-0.0132602194791917,-0.0155359473046,1.95,-0.00350918359899874,-0.00350926558772576,1.99,-0.00735441263937006,-0.00735617531789022,1.999,0.00956402586587737,-0.0020919784444028,1.999,-0.0152536903256279,-0.0153413173297438,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,1.96,-0.00360259914754621,-0.00360268072623118,2,-0.00753980683831054,-0.00754156063658294,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,1.97,-0.00369565054522789,-0.00369573170451438,2.01,-0.00772443000696629,-0.00772617472786643,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,1.98,-0.00378832828325756,-0.00378840901393966,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,1.99,-0.00388062288586674,-0.00388070317889562,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,2,-0.0039725249113409,-0.00397260475782714,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,2.01,-0.00406402495304722,-0.00406410434426563,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,2.02,-0.0041551136404637,-0.00415519256785753,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,2.03,-0.0042457816402047,-0.00424586009539098,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,2.04,-0.00433601965704919,-0.00433609763182025,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,2.05,-0.00442581843495823,-0.00442589592128812,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,

